causalfe: Causal Forests with Fixed Effects in Python

The causalfe package provides a Python implementation of Causal Forests with Fixed Effects (CFFE) for estimating heterogeneous treatment effects in panel data settings. Standard causal forest methods struggle with panel data because unit and time fixed effects induce spurious heterogeneity in treatment effect estimates. The CFFE approach addresses this by performing node-level residualization during tree construction, removing fixed effects within each candidate split rather than globally. This paper describes the methodology, documents the software interface, and demonstrates the package through simulation studies that validate the estimator's performance under various data generating processes.

==> data/cs2021_comparison.csv <==
Method,ATT,Note
TWFE,-0.03656356209890673,Simple two-way FE
CFFE,-0.042215756121214414,Causal forest with FE
C&S (2021) reported,-0.035,From paper


==> data/minimum_wage_results.csv <==
statistic,value
ATE,-0.029350679438702478
CATE_std,0.0397434204313478
CATE_min,-0.12226684010405599
CATE_max,0.11902423013292988
n_obs,2500.0
n_counties,500.0
n_years,5.0


==> data/mpdta.csv <==
year,countyreal,lpop,lemp,first.treat,treat
2003,8001.0,5.896760933305299,8.461469042643875,2007.0,1.0
2004,8001.0,5.896760933305299,8.336869637284956,2007.0,1.0
2005,8001.0,5.896760933305299,8.340217320947035,2007.0,1.0
2006,8001.0,5.896760933305299,8.37816098272068,2007.0,1.0
2007,8001.0,5.896760933305299,8.487352349405215,2007.0,1.0
2003,8019.0,2.232377197950549,4.997212273764115,2007.0,1.0
2004,8019.0,2.232377197950549,5.081404364984463,2007.0,1.0
2005,8019.0,2.232377197950549,4.787491742782046,2007.0,1.0
2006,8019.0,2.232377197950549,4.990432586778736,2007.0,1.0
2007,8019.0,2.232377197950549,5.0369526024136295,2007.0,1.0
2003,8023.0,1.2982824837966773,2.1972245773362196,2007.0,1.0
2004,8023.0,1.2982824837966773,2.302585092994046,2007.0,1.0
2005,8023.0,1.2982824837966773,2.772588722239781,2007.0,1.0
2006,8023.0,1.2982824837966773,1.9459101490553132,2007.0,1.0
2007,8023.0,1.2982824837966773,2.995732273553991,2007.0,1.0
2003,8029.0,3.3262582949976616,5.883322388488279,2007.0,1.0
2004,8029.0,3.3262582949976616,5.7899601708972535,2007.0,1.0
2005,8029.0,3.3262582949976616,5.857933154483459,2007.0,1.0
2006,8029.0,3.3262582949976616,5.998936561946683,2007.0,1.0
2007,8029.0,3.3262582949976616,6.104793232414985,2007.0,1.0
2003,8041.0,6.247905534323346,8.968650903374874,2007.0,1.0
2004,8041.0,6.247905534323346,8.915700818956903,2007.0,1.0
2005,8041.0,6.247905534323346,8.900957872545062,2007.0,1.0
2006,8041.0,6.247905534323346,8.902727664035522,2007.0,1.0
2007,8041.0,6.247905534323346,8.881002624255569,2007.0,1.0
2003,8063.0,2.08081559723298,4.941642422609304,2007.0,1.0
2004,8063.0,2.08081559723298,4.867534450455582,2007.0,1.0
2005,8063.0,2.08081559723298,4.663439094112067,2007.0,1.0
2006,8063.0,2.08081559723298,4.812184355372417,2007.0,1.0
2007,8063.0,2.08081559723298,4.919980925828125,2007.0,1.0
2003,8075.0,3.02061998906177,5.697093486505405,2007.0,1.0
2004,8075.0,3.02061998906177,5.631211781821365,2007.0,1.0
2005,8075.0,3.02061998906177,5.720311776607412,2007.0,1.0
2006,8075.0,3.02061998906177,5.796057750765372,2007.0,1.0
2007,8075.0,3.02061998906177,5.560681631015528,2007.0,1.0
2003,8103.0,1.7894234094305073,4.454347296253507,2007.0,1.0
2004,8103.0,1.7894234094305073,4.584967478670572,2007.0,1.0
2005,8103.0,1.7894234094305073,4.7535901911063645,2007.0,1.0
2006,8103.0,1.7894234094305073,4.90527477843843,2007.0,1.0
2007,8103.0,1.7894234094305073,4.718498871295094,2007.0,1.0
2003,8117.0,3.159040891166015,6.3784261836515865,2007.0,1.0
2004,8117.0,3.159040891166015,6.274762021241939,2007.0,1.0
2005,8117.0,3.159040891166015,6.284134161070802,2007.0,1.0
2006,8117.0,3.159040891166015,6.3818160174060985,2007.0,1.0
2007,8117.0,3.159040891166015,6.431331081933479,2007.0,1.0
2003,8123.0,5.1981433775775105,7.755338812846501,2007.0,1.0
2004,8123.0,5.1981433775775105,7.687997166393016,2007.0,1.0
2005,8123.0,5.1981433775775105,7.754052639035757,2007.0,1.0
2006,8123.0,5.1981433775775105,7.789454566086673,2007.0,1.0
2007,8123.0,5.1981433775775105,7.803026643632217,2007.0,1.0
2003,12007.0,3.261475438487018,5.501258210544727,2006.0,1.0
2004,12007.0,3.261475438487018,5.594711379601839,2006.0,1.0
2005,12007.0,3.261475438487018,5.247024072160486,2006.0,1.0
2006,12007.0,3.261475438487018,5.43372200355424,2006.0,1.0
2007,12007.0,3.261475438487018,5.442417710521793,2006.0,1.0
2003,12019.0,4.9474398705991085,7.772752716468742,2006.0,1.0
2004,12019.0,4.9474398705991085,7.811163385025279,2006.0,1.0
2005,12019.0,4.9474398705991085,7.8013913202914855,2006.0,1.0
2006,12019.0,4.9474398705991085,7.8632667240095735,2006.0,1.0
2007,12019.0,4.9474398705991085,7.870165946469845,2006.0,1.0
2003,12023.0,4.034470700181672,6.99117688712121,2006.0,1.0
2004,12023.0,4.034470700181672,6.53813982376767,2006.0,1.0
2005,12023.0,4.034470700181672,6.590301048196686,2006.0,1.0
2006,12023.0,4.034470700181672,6.551080335043404,2006.0,1.0
2007,12023.0,4.034470700181672,6.717804695023691,2006.0,1.0
2003,12029.0,2.626623202406481,3.8501476017100584,2006.0,1.0
2004,12029.0,2.626623202406481,4.07753744390572,2006.0,1.0
2005,12029.0,2.626623202406481,4.356708826689592,2006.0,1.0
2006,12029.0,2.626623202406481,4.31748811353631,2006.0,1.0
2007,12029.0,2.626623202406481,4.330733340286331,2006.0,1.0
2003,12051.0,3.58933532377755,6.42648845745769,2006.0,1.0
2004,12051.0,3.58933532377755,6.423246963533519,2006.0,1.0
2005,12051.0,3.58933532377755,6.373319789577012,2006.0,1.0
2006,12051.0,3.58933532377755,6.411818267709897,2006.0,1.0
2007,12051.0,3.58933532377755,6.373319789577012,2006.0,1.0
2003,12071.0,6.088790874937479,8.758726607842037,2006.0,1.0
2004,12071.0,6.088790874937479,8.798454696065095,2006.0,1.0
2005,12071.0,6.088790874937479,8.99118884193151,2006.0,1.0
2006,12071.0,6.088790874937479,9.151651375627504,2006.0,1.0
2007,12071.0,6.088790874937479,9.06843112579349,2006.0,1.0
2003,12087.0,4.376875892346313,6.723832440821209,2006.0,1.0
2004,12087.0,4.376875892346313,6.792344427470809,2006.0,1.0
2005,12087.0,4.376875892346313,6.7580945044277305,2006.0,1.0
2006,12087.0,4.376875892346313,6.7464121285733745,2006.0,1.0
2007,12087.0,4.376875892346313,6.747586526829315,2006.0,1.0
2003,12093.0,3.5810158082379915,5.723585101952381,2006.0,1.0
2004,12093.0,3.5810158082379915,6.0112671744041615,2006.0,1.0
2005,12093.0,3.5810158082379915,6.102558594613569,2006.0,1.0
2006,12093.0,3.5810158082379915,6.091309882077698,2006.0,1.0
2007,12093.0,3.5810158082379915,6.144185634125646,2006.0,1.0
2003,12097.0,5.150356655937891,7.590852123688581,2006.0,1.0
2004,12097.0,5.150356655937891,7.593877844605118,2006.0,1.0
2005,12097.0,5.150356655937891,7.765569081097317,2006.0,1.0
2006,12097.0,5.150356655937891,7.873217054862741,2006.0,1.0
2007,12097.0,5.150356655937891,7.847371836159788,2006.0,1.0
2003,12099.0,7.031020150770707,9.76864100976636,2006.0,1.0
2004,12099.0,7.031020150770707,9.629182277125986,2006.0,1.0
2005,12099.0,7.031020150770707,9.722025626154055,2006.0,1.0
2006,12099.0,7.031020150770707,9.816239783971849,2006.0,1.0
2007,12099.0,7.031020150770707,9.893639216481313,2006.0,1.0
2003,12109.0,4.813281314468339,7.550661243105336,2006.0,1.0
2004,12109.0,4.813281314468339,7.627057417018934,2006.0,1.0
2005,12109.0,4.813281314468339,7.711996507047669,2006.0,1.0
2006,12109.0,4.813281314468339,7.8628820346414905,2006.0,1.0
2007,12109.0,4.813281314468339,7.881182202227102,2006.0,1.0
2003,12113.0,4.768504283146411,7.0909098220799835,2006.0,1.0
2004,12113.0,4.768504283146411,7.163946684342547,2006.0,1.0
2005,12113.0,4.768504283146411,7.360739903058278,2006.0,1.0
2006,12113.0,4.768504283146411,7.403061091090091,2006.0,1.0
2007,12113.0,4.768504283146411,7.333676395657684,2006.0,1.0
2003,12121.0,3.5508809559566457,5.673323267171493,2006.0,1.0
2004,12121.0,3.5508809559566457,5.697093486505405,2006.0,1.0
2005,12121.0,3.5508809559566457,5.700443573390687,2006.0,1.0
2006,12121.0,3.5508809559566457,5.777652323222656,2006.0,1.0
2007,12121.0,3.5508809559566457,5.783825182329737,2006.0,1.0
2003,13011.0,2.668754818494568,5.272999558563747,0.0,0.0
2004,13011.0,2.668754818494568,5.313205979041787,0.0,0.0
2005,13011.0,2.668754818494568,5.493061443340548,0.0,0.0
2006,13011.0,2.668754818494568,5.598421958998375,0.0,0.0
2007,13011.0,2.668754818494568,5.572154032177765,0.0,0.0
2003,13013.0,3.831766941662484,6.18826412308259,0.0,0.0
2004,13013.0,3.831766941662484,6.182084906716632,0.0,0.0
2005,13013.0,3.831766941662484,6.255750041753367,0.0,0.0
2006,13013.0,3.831766941662484,6.437751649736401,0.0,0.0
2007,13013.0,3.831766941662484,6.401917196727186,0.0,0.0
2003,13019.0,2.7871694055548093,5.564520407322694,0.0,0.0
2004,13019.0,2.7871694055548093,5.556828061699537,0.0,0.0
2005,13019.0,2.7871694055548093,5.655991810819852,0.0,0.0
2006,13019.0,2.7871694055548093,5.627621113690637,0.0,0.0
2007,13019.0,2.7871694055548093,4.997212273764115,0.0,0.0
2003,13021.0,5.036218566841658,7.738923757439457,0.0,0.0
2004,13021.0,5.036218566841658,7.7279755421055585,0.0,0.0
2005,13021.0,5.036218566841658,7.731492029245684,0.0,0.0
2006,13021.0,5.036218566841658,7.709756864454165,0.0,0.0
2007,13021.0,5.036218566841658,7.607381425639791,0.0,0.0
2003,13037.0,1.843719208158766,2.772588722239781,0.0,0.0
2004,13037.0,1.843719208158766,3.044522437723423,0.0,0.0
2005,13037.0,1.843719208158766,2.70805020110221,0.0,0.0
2006,13037.0,1.843719208158766,3.1780538303479458,0.0,0.0
2007,13037.0,1.843719208158766,3.4657359027997265,0.0,0.0
2003,13039.0,3.7765239639659827,6.22455842927536,0.0,0.0
2004,13039.0,3.7765239639659827,6.29156913955832,0.0,0.0
2005,13039.0,3.7765239639659827,6.3561076606958915,0.0,0.0
2006,13039.0,3.7765239639659827,6.342121418721152,0.0,0.0
2007,13039.0,3.7765239639659827,6.293419278846481,0.0,0.0
2003,13049.0,2.330394793633313,4.624972813284271,0.0,0.0
2004,13049.0,2.330394793633313,4.465908118654584,0.0,0.0
2005,13049.0,2.330394793633313,4.663439094112067,0.0,0.0
2006,13049.0,2.330394793633313,4.700480365792417,0.0,0.0
2007,13049.0,2.330394793633313,4.7535901911063645,0.0,0.0
2003,13057.0,4.955143725591564,7.422373700986824,0.0,0.0
2004,13057.0,4.955143725591564,7.4999765409521215,0.0,0.0
2005,13057.0,4.955143725591564,7.62608275807238,0.0,0.0
2006,13057.0,4.955143725591564,7.713784616598755,0.0,0.0
2007,13057.0,4.955143725591564,7.803435056952168,0.0,0.0
2003,13077.0,4.491049186883392,7.113142108707088,0.0,0.0
2004,13077.0,4.491049186883392,7.078341579557671,0.0,0.0
2005,13077.0,4.491049186883392,7.104144092987527,0.0,0.0
2006,13077.0,4.491049186883392,7.161622002939187,0.0,0.0
2007,13077.0,4.491049186883392,7.2633296174768365,0.0,0.0
2003,13079.0,2.5253285642869154,4.02535169073515,0.0,0.0
2004,13079.0,2.5253285642869154,3.6635616461296463,0.0,0.0
2005,13079.0,2.5253285642869154,3.4339872044851463,0.0,0.0
2006,13079.0,2.5253285642869154,3.4011973816621555,0.0,0.0
2007,13079.0,2.5253285642869154,3.1354942159291497,0.0,0.0
2003,13093.0,2.4445185888827123,3.7612001156935624,0.0,0.0
2004,13093.0,2.4445185888827123,3.7376696182833684,0.0,0.0
2005,13093.0,2.4445185888827123,3.6375861597263857,0.0,0.0
2006,13093.0,2.4445185888827123,4.0943445622221,0.0,0.0
2007,13093.0,2.4445185888827123,4.343805421853684,0.0,0.0
2003,13097.0,4.52367809513269,7.427144133408616,0.0,0.0
2004,13097.0,4.52367809513269,7.467942332285852,0.0,0.0
2005,13097.0,4.52367809513269,7.575071699507561,0.0,0.0
2006,13097.0,4.52367809513269,7.715123603632105,0.0,0.0
2007,13097.0,4.52367809513269,7.827639546366422,0.0,0.0
2003,13109.0,2.3508989532725963,5.198497031265826,0.0,0.0
2004,13109.0,2.3508989532725963,5.159055299214529,0.0,0.0
2005,13109.0,2.3508989532725963,5.214935757608986,0.0,0.0
2006,13109.0,2.3508989532725963,5.135798437050262,0.0,0.0
2007,13109.0,2.3508989532725963,5.209486152841421,0.0,0.0
2003,13113.0,4.513745448068744,7.425357887027151,0.0,0.0
2004,13113.0,4.513745448068744,7.443663683115591,0.0,0.0
2005,13113.0,4.513745448068744,7.45182223652793,0.0,0.0
2006,13113.0,4.513745448068744,7.517520850603031,0.0,0.0
2007,13113.0,4.513745448068744,7.637234388789473,0.0,0.0
2003,13117.0,4.589111939739388,7.3310603052186325,0.0,0.0
2004,13117.0,4.589111939739388,7.388946097618437,0.0,0.0
2005,13117.0,4.589111939739388,7.527793987721444,0.0,0.0
2006,13117.0,4.589111939739388,7.647308832356238,0.0,0.0
2007,13117.0,4.589111939739388,7.638198244285779,0.0,0.0
2003,13129.0,3.7865504812873825,6.4457198193855785,0.0,0.0
2004,13129.0,3.7865504812873825,6.376726947898627,0.0,0.0
2005,13129.0,3.7865504812873825,6.361302477572996,0.0,0.0
2006,13129.0,3.7865504812873825,6.354370040797351,0.0,0.0
2007,13129.0,3.7865504812873825,6.398594934535208,0.0,0.0
2003,13135.0,6.377488562558443,9.194820560318146,0.0,0.0
2004,13135.0,6.377488562558443,9.145908511816794,0.0,0.0
2005,13135.0,6.377488562558443,9.194820560318146,0.0,0.0
2006,13135.0,6.377488562558443,9.295049099903137,0.0,0.0
2007,13135.0,6.377488562558443,9.295692039075686,0.0,0.0
2003,13147.0,3.135363772639185,5.583496308781699,0.0,0.0
2004,13147.0,3.135363772639185,5.442417710521793,0.0,0.0
2005,13147.0,3.135363772639185,5.583496308781699,0.0,0.0
2006,13147.0,3.135363772639185,5.5134287461649825,0.0,0.0
2007,13147.0,3.135363772639185,5.572154032177765,0.0,0.0
2003,13155.0,2.2956611779212213,4.060443010546419,0.0,0.0
2004,13155.0,2.2956611779212213,3.828641396489095,0.0,0.0
2005,13155.0,2.2956611779212213,4.127134385045092,0.0,0.0
2006,13155.0,2.2956611779212213,3.828641396489095,0.0,0.0
2007,13155.0,2.2956611779212213,3.871201010907891,0.0,0.0
2003,13161.0,2.540341356676101,5.0106352940962555,0.0,0.0
2004,13161.0,2.540341356676101,4.912654885736052,0.0,0.0
2005,13161.0,2.540341356676101,5.075173815233827,0.0,0.0
2006,13161.0,2.540341356676101,5.198497031265826,0.0,0.0
2007,13161.0,2.540341356676101,5.236441962829949,0.0,0.0
2003,13179.0,4.120824195026479,6.023447592961033,0.0,0.0
2004,13179.0,4.120824195026479,5.916202062607435,0.0,0.0
2005,13179.0,4.120824195026479,6.175867270105761,0.0,0.0
2006,13179.0,4.120824195026479,6.135564891081739,0.0,0.0
2007,13179.0,4.120824195026479,6.150602768446279,0.0,0.0
2003,13195.0,3.2476576262936527,4.7535901911063645,0.0,0.0
2004,13195.0,3.2476576262936527,4.77912349311153,0.0,0.0
2005,13195.0,3.2476576262936527,4.663439094112067,0.0,0.0
2006,13195.0,3.2476576262936527,4.875197323201151,0.0,0.0
2007,13195.0,3.2476576262936527,5.003946305945459,0.0,0.0
2003,13197.0,1.9662728435741978,3.7376696182833684,0.0,0.0
2004,13197.0,1.9662728435741978,3.6375861597263857,0.0,0.0
2005,13197.0,1.9662728435741978,3.5263605246161616,0.0,0.0
2006,13197.0,1.9662728435741978,3.8918202981106265,0.0,0.0
2007,13197.0,1.9662728435741978,3.9512437185814275,0.0,0.0
2003,13209.0,2.1126345090356,3.828641396489095,0.0,0.0
2004,13209.0,2.1126345090356,3.4011973816621555,0.0,0.0
2005,13209.0,2.1126345090356,3.5553480614894135,0.0,0.0
2006,13209.0,2.1126345090356,3.6635616461296463,0.0,0.0
2007,13209.0,2.1126345090356,3.58351893845611,0.0,0.0
2003,13211.0,2.7380619751701816,5.19295685089021,0.0,0.0
2004,13211.0,2.7380619751701816,5.187385805840755,0.0,0.0
2005,13211.0,2.7380619751701816,5.2832037287379885,0.0,0.0
2006,13211.0,2.7380619751701816,5.605802066295998,0.0,0.0
2007,13211.0,2.7380619751701816,5.594711379601839,0.0,0.0
2003,13213.0,3.5974766306405925,5.71042701737487,0.0,0.0
2004,13213.0,3.5974766306405925,5.683579767338681,0.0,0.0
2005,13213.0,3.5974766306405925,5.384495062789089,0.0,0.0
2006,13213.0,3.5974766306405925,5.720311776607412,0.0,0.0
2007,13213.0,3.5974766306405925,5.652489180268651,0.0,0.0
2003,13217.0,4.127150513947278,6.452048954437226,0.0,0.0
2004,13217.0,4.127150513947278,6.4967749901858625,0.0,0.0
2005,13217.0,4.127150513947278,6.516193076042964,0.0,0.0
2006,13217.0,4.127150513947278,6.628041376179533,0.0,0.0
2007,13217.0,4.127150513947278,6.625392368007956,0.0,0.0
2003,13223.0,4.402784687758391,6.385194398997726,0.0,0.0
2004,13223.0,4.402784687758391,6.484635235635252,0.0,0.0
2005,13223.0,4.402784687758391,6.71295620067707,0.0,0.0
2006,13223.0,4.402784687758391,6.806829360392176,0.0,0.0
2007,13223.0,4.402784687758391,6.984716320118266,0.0,0.0
2003,13227.0,3.1347548122027935,5.3230099791384085,0.0,0.0
2004,13227.0,3.1347548122027935,5.438079308923196,0.0,0.0
2005,13227.0,3.1347548122027935,5.375278407684165,0.0,0.0
2006,13227.0,3.1347548122027935,5.407171771460119,0.0,0.0
2007,13227.0,3.1347548122027935,5.4510384535657,0.0,0.0
2003,13233.0,3.640922692568043,5.966146739123692,0.0,0.0
2004,13233.0,3.640922692568043,5.926926025970411,0.0,0.0
2005,13233.0,3.640922692568043,5.948034989180646,0.0,0.0
2006,13233.0,3.640922692568043,5.908082938168931,0.0,0.0
2007,13233.0,3.640922692568043,5.910796644040527,0.0,0.0
2003,13237.0,2.9344949640828015,5.003946305945459,0.0,0.0
2004,13237.0,2.9344949640828015,5.0369526024136295,0.0,0.0
2005,13237.0,2.9344949640828015,5.087596335232384,0.0,0.0
2006,13237.0,2.9344949640828015,5.5254529391317835,0.0,0.0
2007,13237.0,2.9344949640828015,5.424950017481403,0.0,0.0
2003,13241.0,2.711377991194885,5.4510384535657,0.0,0.0
2004,13241.0,2.711377991194885,5.262690188904886,0.0,0.0
2005,13241.0,2.711377991194885,5.424950017481403,0.0,0.0
2006,13241.0,2.711377991194885,5.3706380281276624,0.0,0.0
2007,13241.0,2.711377991194885,5.407171771460119,0.0,0.0
2003,13263.0,1.8714944372469087,2.3978952727983707,0.0,0.0
2004,13263.0,1.8714944372469087,2.772588722239781,0.0,0.0
2005,13263.0,1.8714944372469087,1.9459101490553132,0.0,0.0
2006,13263.0,1.8714944372469087,1.791759469228055,0.0,0.0
2007,13263.0,1.8714944372469087,2.302585092994046,0.0,0.0
2003,13271.0,2.4675909275783123,4.68213122712422,0.0,0.0
2004,13271.0,2.4675909275783123,4.867534450455582,0.0,0.0
2005,13271.0,2.4675909275783123,5.1647859739235145,0.0,0.0
2006,13271.0,2.4675909275783123,5.2832037287379885,0.0,0.0
2007,13271.0,2.4675909275783123,5.19295685089021,0.0,0.0
2003,13273.0,2.395164274287139,3.9889840465642745,0.0,0.0
2004,13273.0,2.395164274287139,4.0943445622221,0.0,0.0
2005,13273.0,2.395164274287139,4.174387269895637,0.0,0.0
2006,13273.0,2.395164274287139,4.189654742026425,0.0,0.0
2007,13273.0,2.395164274287139,4.0943445622221,0.0,0.0
2003,13297.0,4.105729507088665,6.532334292222349,0.0,0.0
2004,13297.0,4.105729507088665,6.408528791059498,0.0,0.0
2005,13297.0,4.105729507088665,6.354370040797351,0.0,0.0
2006,13297.0,4.105729507088665,6.52649485957079,0.0,0.0
2007,13297.0,4.105729507088665,6.6293632534374485,0.0,0.0
2003,13303.0,3.0528684649248,5.117993812416755,0.0,0.0
2004,13303.0,3.0528684649248,4.990432586778736,0.0,0.0
2005,13303.0,3.0528684649248,4.969813299576001,0.0,0.0
2006,13303.0,3.0528684649248,4.9344739331306915,0.0,0.0
2007,13303.0,3.0528684649248,5.043425116919247,0.0,0.0
2003,13313.0,4.425145988242821,7.151485463904735,0.0,0.0
2004,13313.0,4.425145988242821,7.155396301896734,0.0,0.0
2005,13313.0,4.425145988242821,7.200424892944957,0.0,0.0
2006,13313.0,4.425145988242821,7.275864600546533,0.0,0.0
2007,13313.0,4.425145988242821,7.188412736496954,0.0,0.0
2003,13317.0,2.36902804954276,4.927253685157205,0.0,0.0
2004,13317.0,2.36902804954276,4.74493212836325,0.0,0.0
2005,13317.0,2.36902804954276,4.6443908991413725,0.0,0.0
2006,13317.0,2.36902804954276,4.59511985013459,0.0,0.0
2007,13317.0,2.36902804954276,4.543294782270004,0.0,0.0
2003,13321.0,3.0895413272320487,4.962844630259907,0.0,0.0
2004,13321.0,3.0895413272320487,4.976733742420574,0.0,0.0
2005,13321.0,3.0895413272320487,5.087596335232384,0.0,0.0
2006,13321.0,3.0895413272320487,5.153291594497779,0.0,0.0
2007,13321.0,3.0895413272320487,4.890349128221754,0.0,0.0
2003,16003.0,1.2458822074031457,3.258096538021482,0.0,0.0
2004,16003.0,1.2458822074031457,3.6109179126442243,0.0,0.0
2005,16003.0,1.2458822074031457,3.9889840465642745,0.0,0.0
2006,16003.0,1.2458822074031457,3.9889840465642745,0.0,0.0
2007,16003.0,1.2458822074031457,3.8918202981106265,0.0,0.0
2003,16015.0,1.8976198599275322,3.8918202981106265,0.0,0.0
2004,16015.0,1.8976198599275322,3.912023005428146,0.0,0.0
2005,16015.0,1.8976198599275322,4.174387269895637,0.0,0.0
2006,16015.0,1.8976198599275322,4.02535169073515,0.0,0.0
2007,16015.0,1.8976198599275322,4.143134726391533,0.0,0.0
2003,16017.0,3.606448480134777,6.297109319933935,0.0,0.0
2004,16017.0,3.606448480134777,6.298949246855942,0.0,0.0
2005,16017.0,3.606448480134777,6.428105272684596,0.0,0.0
2006,16017.0,3.606448480134777,6.429719478039138,0.0,0.0
2007,16017.0,3.606448480134777,6.405228458030842,0.0,0.0
2003,16021.0,2.289601165435751,4.897839799950911,0.0,0.0
2004,16021.0,2.289601165435751,4.836281906951478,0.0,0.0
2005,16021.0,2.289601165435751,4.962844630259907,0.0,0.0
2006,16021.0,2.289601165435751,4.997212273764115,0.0,0.0
2007,16021.0,2.289601165435751,4.820281565605037,0.0,0.0
2003,16029.0,1.9884221432926674,4.941642422609304,0.0,0.0
2004,16029.0,1.9884221432926674,4.795790545596741,0.0,0.0
2005,16029.0,1.9884221432926674,4.983606621708336,0.0,0.0
2006,16029.0,1.9884221432926674,4.787491742782046,0.0,0.0
2007,16029.0,1.9884221432926674,5.0369526024136295,0.0,0.0
2003,16041.0,2.4273658098913518,5.638354669333745,0.0,0.0
2004,16041.0,2.4273658098913518,5.537334267018537,0.0,0.0
2005,16041.0,2.4273658098913518,5.627621113690637,0.0,0.0
2006,16041.0,2.4273658098913518,5.6937321388027,0.0,0.0
2007,16041.0,2.4273658098913518,5.749392985908253,0.0,0.0
2003,16045.0,2.720044645950578,5.017279836814924,0.0,0.0
2004,16045.0,2.720044645950578,4.927253685157205,0.0,0.0
2005,16045.0,2.720044645950578,5.1298987149230735,0.0,0.0
2006,16045.0,2.720044645950578,5.087596335232384,0.0,0.0
2007,16045.0,2.720044645950578,5.198497031265826,0.0,0.0
2003,16067.0,3.0043946466326434,5.733341276897746,0.0,0.0
2004,16067.0,3.0043946466326434,5.739792912179234,0.0,0.0
2005,16067.0,3.0043946466326434,5.733341276897746,0.0,0.0
2006,16067.0,3.0043946466326434,5.7745515455444085,0.0,0.0
2007,16067.0,3.0043946466326434,5.808142489980444,0.0,0.0
2003,16079.0,2.622564931744989,5.093750200806762,0.0,0.0
2004,16079.0,2.622564931744989,5.176149732573829,0.0,0.0
2005,16079.0,2.622564931744989,5.147494476813453,0.0,0.0
2006,16079.0,2.622564931744989,5.247024072160486,0.0,0.0
2007,16079.0,2.622564931744989,5.384495062789089,0.0,0.0
2003,16083.0,4.163310766686823,7.204892510204673,0.0,0.0
2004,16083.0,4.163310766686823,7.183111701743281,0.0,0.0
2005,16083.0,4.163310766686823,7.140453043101158,0.0,0.0
2006,16083.0,4.163310766686823,7.234898420314831,0.0,0.0
2007,16083.0,4.163310766686823,7.289610521451167,0.0,0.0
2003,17005.0,2.8697721464257864,5.187385805840755,2004.0,1.0
2004,17005.0,2.8697721464257864,5.0689042022202315,2004.0,1.0
2005,17005.0,2.8697721464257864,4.9344739331306915,2004.0,1.0
2006,17005.0,2.8697721464257864,4.890349128221754,2004.0,1.0
2007,17005.0,2.8697721464257864,4.990432586778736,2004.0,1.0
2003,17015.0,2.8138506199884215,5.429345628954441,2004.0,1.0
2004,17015.0,2.8138506199884215,5.420534999272286,2004.0,1.0
2005,17015.0,2.8138506199884215,5.501258210544727,2004.0,1.0
2006,17015.0,2.8138506199884215,5.4680601411351315,2004.0,1.0
2007,17015.0,2.8138506199884215,5.455321115357702,2004.0,1.0
2003,17025.0,2.67827804276854,5.087596335232384,2004.0,1.0
2004,17025.0,2.67827804276854,5.003946305945459,2004.0,1.0
2005,17025.0,2.67827804276854,4.852030263919617,2004.0,1.0
2006,17025.0,2.67827804276854,4.983606621708336,2004.0,1.0
2007,17025.0,2.67827804276854,4.976733742420574,2004.0,1.0
2003,17035.0,2.42063475976786,4.927253685157205,2004.0,1.0
2004,17035.0,2.42063475976786,4.59511985013459,2004.0,1.0
2005,17035.0,2.42063475976786,4.442651256490317,2004.0,1.0
2006,17035.0,2.42063475976786,4.30406509320417,2004.0,1.0
2007,17035.0,2.42063475976786,4.465908118654584,2004.0,1.0
2003,17047.0,1.9417586865042618,4.356708826689592,2004.0,1.0
2004,17047.0,1.9417586865042618,4.394449154672439,2004.0,1.0
2005,17047.0,1.9417586865042618,4.204692619390966,2004.0,1.0
2006,17047.0,1.9417586865042618,4.007333185232471,2004.0,1.0
2007,17047.0,1.9417586865042618,4.127134385045092,2004.0,1.0
2003,17049.0,3.53409524031307,6.990256500493881,2004.0,1.0
2004,17049.0,3.53409524031307,6.90975328164481,2004.0,1.0
2005,17049.0,3.53409524031307,6.875232087276577,2004.0,1.0
2006,17049.0,3.53409524031307,6.833031732786201,2004.0,1.0
2007,17049.0,3.53409524031307,6.876264611890766,2004.0,1.0
2003,17053.0,2.656125128237291,5.616771097666572,2004.0,1.0
2004,17053.0,2.656125128237291,5.488937726156687,2004.0,1.0
2005,17053.0,2.656125128237291,5.488937726156687,2004.0,1.0
2006,17053.0,2.656125128237291,5.5134287461649825,2004.0,1.0
2007,17053.0,2.656125128237291,5.313205979041787,2004.0,1.0
2003,17063.0,3.6252738310249657,6.580639137284949,2004.0,1.0
2004,17063.0,3.6252738310249657,6.476972362889683,2004.0,1.0
2005,17063.0,3.6252738310249657,6.493753839851686,2004.0,1.0
2006,17063.0,3.6252738310249657,6.483107351457199,2004.0,1.0
2007,17063.0,3.6252738310249657,6.569481420414296,2004.0,1.0
2003,17089.0,6.001709389043949,9.006754319877503,2004.0,1.0
2004,17089.0,6.001709389043949,8.967631665167133,2004.0,1.0
2005,17089.0,6.001709389043949,8.99118884193151,2004.0,1.0
2006,17089.0,6.001709389043949,8.978029932837156,2004.0,1.0
2007,17089.0,6.001709389043949,9.02509454366498,2004.0,1.0
2003,17097.0,6.468251368400521,9.273690687476945,2004.0,1.0
2004,17097.0,6.468251368400521,9.221478116386638,2004.0,1.0
2005,17097.0,6.468251368400521,9.207235557022704,2004.0,1.0
2006,17097.0,6.468251368400521,9.245997049184217,2004.0,1.0
2007,17097.0,6.468251368400521,9.23824732522919,2004.0,1.0
2003,17113.0,5.013517802341429,7.890956716138919,2004.0,1.0
2004,17113.0,5.013517802341429,7.776535028185241,2004.0,1.0
2005,17113.0,5.013517802341429,7.755767170102998,2004.0,1.0
2006,17113.0,5.013517802341429,7.740229524763182,2004.0,1.0
2007,17113.0,5.013517802341429,7.818832443803404,2004.0,1.0
2003,17125.0,2.774960906384837,5.247024072160486,2004.0,1.0
2004,17125.0,2.774960906384837,5.25227342804663,2004.0,1.0
2005,17125.0,2.774960906384837,4.976733742420574,2004.0,1.0
2006,17125.0,2.774960906384837,4.990432586778736,2004.0,1.0
2007,17125.0,2.774960906384837,5.056245805348308,2004.0,1.0
2003,17135.0,3.422697913108158,6.077642243349034,2004.0,1.0
2004,17135.0,3.422697913108158,6.102558594613569,2004.0,1.0
2005,17135.0,3.422697913108158,6.154858094016418,2004.0,1.0
2006,17135.0,3.422697913108158,6.013715156042802,2004.0,1.0
2007,17135.0,3.422697913108158,6.016157159698354,2004.0,1.0
2003,17155.0,1.8059910514747795,4.02535169073515,2004.0,1.0
2004,17155.0,1.8059910514747795,3.7376696182833684,2004.0,1.0
2005,17155.0,1.8059910514747795,3.912023005428146,2004.0,1.0
2006,17155.0,1.8059910514747795,3.784189633918261,2004.0,1.0
2007,17155.0,1.8059910514747795,4.248495242049359,2004.0,1.0
2003,17161.0,5.006453228102697,7.876638460975463,2004.0,1.0
2004,17161.0,5.006453228102697,7.824046010856292,2004.0,1.0
2005,17161.0,5.006453228102697,7.8655717576847906,2004.0,1.0
2006,17161.0,5.006453228102697,7.851661177889265,2004.0,1.0
2007,17161.0,5.006453228102697,7.829232537543592,2004.0,1.0
2003,17169.0,1.9725520800017344,4.5217885770490405,2004.0,1.0
2004,17169.0,1.9725520800017344,4.532599493153256,2004.0,1.0
2005,17169.0,1.9725520800017344,4.31748811353631,2004.0,1.0
2006,17169.0,1.9725520800017344,4.382026634673881,2004.0,1.0
2007,17169.0,1.9725520800017344,4.430816798843313,2004.0,1.0
2003,17193.0,2.732482617242795,5.4510384535657,2004.0,1.0
2004,17193.0,2.732482617242795,5.389071729816501,2004.0,1.0
2005,17193.0,2.732482617242795,5.25227342804663,2004.0,1.0
2006,17193.0,2.732482617242795,5.176149732573829,2004.0,1.0
2007,17193.0,2.732482617242795,5.272999558563747,2004.0,1.0
2003,17195.0,4.1051690983052485,6.717804695023691,2004.0,1.0
2004,17195.0,4.1051690983052485,6.668228248417403,2004.0,1.0
2005,17195.0,4.1051690983052485,6.76849321164863,2004.0,1.0
2006,17195.0,4.1051690983052485,6.6895992691789665,2004.0,1.0
2007,17195.0,4.1051690983052485,6.732210706467206,2004.0,1.0
2003,17199.0,4.115714587958293,6.810142450115136,2004.0,1.0
2004,17199.0,4.115714587958293,6.859614903654202,2004.0,1.0
2005,17199.0,4.115714587958293,6.777646593635117,2004.0,1.0
2006,17199.0,4.115714587958293,6.729824070489475,2004.0,1.0
2007,17199.0,4.115714587958293,6.778784897685177,2004.0,1.0
2003,17203.0,3.568659075549086,6.519147287940395,2004.0,1.0
2004,17203.0,3.568659075549086,6.440946540632921,2004.0,1.0
2005,17203.0,3.568659075549086,6.416732282512326,2004.0,1.0
2006,17203.0,3.568659075549086,6.4692503167957724,2004.0,1.0
2007,17203.0,3.568659075549086,6.486160788944089,2004.0,1.0
2003,18005.0,4.268787945317121,7.15305163493748,0.0,0.0
2004,18005.0,4.268787945317121,7.117205503164344,0.0,0.0
2005,18005.0,4.268787945317121,7.166265974133638,0.0,0.0
2006,18005.0,4.268787945317121,7.10002716662926,0.0,0.0
2007,18005.0,4.268787945317121,7.081708586105575,0.0,0.0
2003,18017.0,3.7118632905043114,6.29156913955832,0.0,0.0
2004,18017.0,3.7118632905043114,6.20455776256869,0.0,0.0
2005,18017.0,3.7118632905043114,6.102558594613569,0.0,0.0
2006,18017.0,3.7118632905043114,6.091309882077698,0.0,0.0
2007,18017.0,3.7118632905043114,6.061456918928017,0.0,0.0
2003,18019.0,4.5692528108012915,7.406103381237015,0.0,0.0
2004,18019.0,4.5692528108012915,7.313886831633462,0.0,0.0
2005,18019.0,4.5692528108012915,7.27931883541462,0.0,0.0
2006,18019.0,4.5692528108012915,7.409741954080923,0.0,0.0
2007,18019.0,4.5692528108012915,7.368970402194793,0.0,0.0
2003,18021.0,3.279255710856913,5.472270673671475,0.0,0.0
2004,18021.0,3.279255710856913,5.736572297479192,0.0,0.0
2005,18021.0,3.279255710856913,5.755742213586912,0.0,0.0
2006,18021.0,3.279255710856913,5.60947179518496,0.0,0.0
2007,18021.0,3.279255710856913,5.560681631015528,0.0,0.0
2003,18023.0,3.522411561243149,6.12029741895095,0.0,0.0
2004,18023.0,3.522411561243149,6.07073772800249,0.0,0.0
2005,18023.0,3.522411561243149,6.042632833682381,0.0,0.0
2006,18023.0,3.522411561243149,6.0014148779611505,0.0,0.0
2007,18023.0,3.522411561243149,6.023447592961033,0.0,0.0
2003,18029.0,3.8310081587138693,6.802394763324311,0.0,0.0
2004,18029.0,3.8310081587138693,6.744059186311348,0.0,0.0
2005,18029.0,3.8310081587138693,6.756932389247553,0.0,0.0
2006,18029.0,3.8310081587138693,6.648984550024776,0.0,0.0
2007,18029.0,3.8310081587138693,6.810142450115136,0.0,0.0
2003,18033.0,3.695979191229159,6.507277712385012,0.0,0.0
2004,18033.0,3.695979191229159,6.421622267806518,0.0,0.0
2005,18033.0,3.695979191229159,6.436150368369428,0.0,0.0
2006,18033.0,3.695979191229159,6.511745329644728,0.0,0.0
2007,18033.0,3.695979191229159,6.3784261836515865,0.0,0.0
2003,18035.0,4.777180430116116,7.347299700743164,0.0,0.0
2004,18035.0,4.777180430116116,7.227662498728654,0.0,0.0
2005,18035.0,4.777180430116116,7.1929342212158,0.0,0.0
2006,18035.0,4.777180430116116,7.189922170745808,0.0,0.0
2007,18035.0,4.777180430116116,7.174724309836376,0.0,0.0
2003,18053.0,4.29596480671984,6.871091294610546,0.0,0.0
2004,18053.0,4.29596480671984,6.78105762593618,0.0,0.0
2005,18053.0,4.29596480671984,6.7580945044277305,0.0,0.0
2006,18053.0,4.29596480671984,6.670766320845874,0.0,0.0
2007,18053.0,4.29596480671984,6.665683717782408,0.0,0.0
2003,18063.0,4.645284730324466,7.560601162768557,0.0,0.0
2004,18063.0,4.645284730324466,7.597897950521784,0.0,0.0
2005,18063.0,4.645284730324466,7.644440761556566,0.0,0.0
2006,18063.0,4.645284730324466,7.706162970199576,0.0,0.0
2007,18063.0,4.645284730324466,7.7406644019172415,0.0,0.0
2003,18081.0,4.746747870210192,7.749753406274437,0.0,0.0
2004,18081.0,4.746747870210192,7.738052297689316,0.0,0.0
2005,18081.0,4.746747870210192,7.718685495198466,0.0,0.0
2006,18081.0,4.746747870210192,7.710653323501202,0.0,0.0
2007,18081.0,4.746747870210192,7.716460800176355,0.0,0.0
2003,18083.0,3.6701042987876025,6.331501849893691,0.0,0.0
2004,18083.0,3.6701042987876025,6.249975242259483,0.0,0.0
2005,18083.0,3.6701042987876025,6.248042874508429,0.0,0.0
2006,18083.0,3.6701042987876025,6.293419278846481,0.0,0.0
2007,18083.0,3.6701042987876025,6.182084906716632,0.0,0.0
2003,18091.0,4.701443538156592,7.43543801981455,0.0,0.0
2004,18091.0,4.701443538156592,7.373374309910049,0.0,0.0
2005,18091.0,4.701443538156592,7.395107546562485,0.0,0.0
2006,18091.0,4.701443538156592,7.379008127628304,0.0,0.0
2007,18091.0,4.701443538156592,7.371489295214277,0.0,0.0
2003,18093.0,3.8269443050698313,6.210600077024653,0.0,0.0
2004,18093.0,3.8269443050698313,6.154858094016418,0.0,0.0
2005,18093.0,3.8269443050698313,6.156978985585555,0.0,0.0
2006,18093.0,3.8269443050698313,6.159095388491933,0.0,0.0
2007,18093.0,3.8269443050698313,6.202535517187923,0.0,0.0
2003,18099.0,3.809502896437675,6.573680166960646,0.0,0.0
2004,18099.0,3.809502896437675,6.51471269087253,0.0,0.0
2005,18099.0,3.809502896437675,6.480044561926653,0.0,0.0
2006,18099.0,3.809502896437675,6.523562306149512,0.0,0.0
2007,18099.0,3.809502896437675,6.45833828334479,0.0,0.0
2003,18109.0,4.200040021779955,6.680854678790215,0.0,0.0
2004,18109.0,4.200040021779955,6.630683385642372,0.0,0.0
2005,18109.0,4.200040021779955,6.659293919683638,0.0,0.0
2006,18109.0,4.200040021779955,6.616065185132817,0.0,0.0
2007,18109.0,4.200040021779955,6.597145701886651,0.0,0.0
2003,18113.0,3.8346018584595614,6.490723534502507,0.0,0.0
2004,18113.0,3.8346018584595614,6.456769655572163,0.0,0.0
2005,18113.0,3.8346018584595614,6.391917113392602,0.0,0.0
2006,18113.0,3.8346018584595614,6.419994928147142,0.0,0.0
2007,18113.0,3.8346018584595614,6.396929655216146,0.0,0.0
2003,18115.0,1.7268653293100646,4.290459441148391,0.0,0.0
2004,18115.0,1.7268653293100646,4.2626798770413155,0.0,0.0
2005,18115.0,1.7268653293100646,4.174387269895637,0.0,0.0
2006,18115.0,1.7268653293100646,4.04305126783455,0.0,0.0
2007,18115.0,1.7268653293100646,4.07753744390572,0.0,0.0
2003,18119.0,3.081267561660254,5.2832037287379885,0.0,0.0
2004,18119.0,3.081267561660254,5.303304908059076,0.0,0.0
2005,18119.0,3.081267561660254,5.351858133476067,0.0,0.0
2006,18119.0,3.081267561660254,5.308267697401205,0.0,0.0
2007,18119.0,3.081267561660254,5.272999558563747,0.0,0.0
2003,18133.0,3.584046577008181,6.4425401664681985,0.0,0.0
2004,18133.0,3.584046577008181,6.476972362889683,0.0,0.0
2005,18133.0,3.584046577008181,6.432940092739179,0.0,0.0
2006,18133.0,3.584046577008181,6.2878585601617845,0.0,0.0
2007,18133.0,3.584046577008181,6.246106765481563,0.0,0.0
2003,18145.0,3.7714957702911693,6.48768401848461,0.0,0.0
2004,18145.0,3.7714957702911693,6.472346294500901,0.0,0.0
2005,18145.0,3.7714957702911693,6.311734809152915,0.0,0.0
2006,18145.0,3.7714957702911693,6.18826412308259,0.0,0.0
2007,18145.0,3.7714957702911693,6.135564891081739,0.0,0.0
2003,18157.0,5.0036442469074025,7.706162970199576,0.0,0.0
2004,18157.0,5.0036442469074025,7.642524134232902,0.0,0.0
2005,18157.0,5.0036442469074025,7.707512194600341,0.0,0.0
2006,18157.0,5.0036442469074025,7.735870319952567,0.0,0.0
2007,18157.0,5.0036442469074025,7.741967899820685,0.0,0.0
2003,18175.0,3.3040622042289236,5.351858133476067,0.0,0.0
2004,18175.0,3.3040622042289236,5.318119993844216,0.0,0.0
2005,18175.0,3.3040622042289236,5.220355825078324,0.0,0.0
2006,18175.0,3.3040622042289236,5.247024072160486,0.0,0.0
2007,18175.0,3.3040622042289236,5.272999558563747,0.0,0.0
2003,18179.0,3.3178157727231046,6.0844994130751715,0.0,0.0
2004,18179.0,3.3178157727231046,5.948034989180646,0.0,0.0
2005,18179.0,3.3178157727231046,5.929589143389895,0.0,0.0
2006,18179.0,3.3178157727231046,6.052089168924417,0.0,0.0
2007,18179.0,3.3178157727231046,5.831882477283517,0.0,0.0
2003,18181.0,3.2294991965053317,5.53338948872752,0.0,0.0
2004,18181.0,3.2294991965053317,5.3230099791384085,0.0,0.0
2005,18181.0,3.2294991965053317,5.288267030694535,0.0,0.0
2006,18181.0,3.2294991965053317,5.2574953720277815,0.0,0.0
2007,18181.0,3.2294991965053317,5.231108616854587,0.0,0.0
2003,19013.0,4.852124009525361,7.904334842085095,0.0,0.0
2004,19013.0,4.852124009525361,7.837948916025283,0.0,0.0
2005,19013.0,4.852124009525361,7.8407064517494,0.0,0.0
2006,19013.0,4.852124009525361,7.8547691834991324,0.0,0.0
2007,19013.0,4.852124009525361,7.879291485082271,0.0,0.0
2003,19025.0,2.40829554741616,5.4680601411351315,0.0,0.0
2004,19025.0,2.40829554741616,5.225746673713202,0.0,0.0
2005,19025.0,2.40829554741616,5.187385805840755,0.0,0.0
2006,19025.0,2.40829554741616,5.220355825078324,0.0,0.0
2007,19025.0,2.40829554741616,5.153291594497779,0.0,0.0
2003,19069.0,2.3706175033858727,5.2832037287379885,0.0,0.0
2004,19069.0,2.3706175033858727,5.214935757608986,0.0,0.0
2005,19069.0,2.3706175033858727,5.313205979041787,0.0,0.0
2006,19069.0,2.3706175033858727,5.198497031265826,0.0,0.0
2007,19069.0,2.3706175033858727,5.204006687076795,0.0,0.0
2003,19077.0,2.4294820261823964,5.056245805348308,0.0,0.0
2004,19077.0,2.4294820261823964,4.976733742420574,0.0,0.0
2005,19077.0,2.4294820261823964,4.941642422609304,0.0,0.0
2006,19077.0,2.4294820261823964,4.844187086458591,0.0,0.0
2007,19077.0,2.4294820261823964,4.875197323201151,0.0,0.0
2003,19083.0,2.9344949640828015,5.87493073085203,0.0,0.0
2004,19083.0,2.9344949640828015,5.786897381366708,0.0,0.0
2005,19083.0,2.9344949640828015,5.752572638825633,0.0,0.0
2006,19083.0,2.9344949640828015,5.771441123130016,0.0,0.0
2007,19083.0,2.9344949640828015,5.752572638825633,0.0,0.0
2003,19087.0,3.012392714447098,6.202535517187923,0.0,0.0
2004,19087.0,3.012392714447098,6.0112671744041615,0.0,0.0
2005,19087.0,3.012392714447098,6.013715156042802,0.0,0.0
2006,19087.0,3.012392714447098,5.988961416889864,0.0,0.0
2007,19087.0,3.012392714447098,5.926926025970411,0.0,0.0
2003,19111.0,3.6389536453442104,6.406879986069314,0.0,0.0
2004,19111.0,3.6389536453442104,6.320768294250582,0.0,0.0
2005,19111.0,3.6389536453442104,6.393590753950631,0.0,0.0
2006,19111.0,3.6389536453442104,6.436150368369428,0.0,0.0
2007,19111.0,3.6389536453442104,6.432940092739179,0.0,0.0
2003,19113.0,5.255936866522083,8.309922989258318,0.0,0.0
2004,19113.0,5.255936866522083,8.287025025165063,0.0,0.0
2005,19113.0,5.255936866522083,8.254008590564844,0.0,0.0
2006,19113.0,5.255936866522083,8.285261134068948,0.0,0.0
2007,19113.0,5.255936866522083,8.36985260351753,0.0,0.0
2003,19123.0,3.106154954804082,5.8998973535824915,0.0,0.0
2004,19123.0,3.106154954804082,5.840641657373398,0.0,0.0
2005,19123.0,3.106154954804082,5.736572297479192,0.0,0.0
2006,19123.0,3.106154954804082,5.802118375377063,0.0,0.0
2007,19123.0,3.106154954804082,5.7745515455444085,0.0,0.0
2003,19131.0,2.386374618723729,5.267858159063328,0.0,0.0
2004,19131.0,2.386374618723729,5.187385805840755,0.0,0.0
2005,19131.0,2.386374618723729,5.278114659230517,0.0,0.0
2006,19131.0,2.386374618723729,5.2574953720277815,0.0,0.0
2007,19131.0,2.386374618723729,5.318119993844216,0.0,0.0
2003,19137.0,2.4656388794303434,5.375278407684165,0.0,0.0
2004,19137.0,2.4656388794303434,5.44673737166631,0.0,0.0
2005,19137.0,2.4656388794303434,5.37989735354046,0.0,0.0
2006,19137.0,2.4656388794303434,5.4510384535657,0.0,0.0
2007,19137.0,2.4656388794303434,5.455321115357702,0.0,0.0
2003,19141.0,2.714827185381234,6.089044875446846,0.0,0.0
2004,19141.0,2.714827185381234,6.0014148779611505,0.0,0.0
2005,19141.0,2.714827185381234,6.0330862217988015,0.0,0.0
2006,19141.0,2.714827185381234,6.052089168924417,0.0,0.0
2007,19141.0,2.714827185381234,5.886104031450156,0.0,0.0
2003,19153.0,5.925861459520573,9.19136140537838,0.0,0.0
2004,19153.0,5.925861459520573,9.125653563808989,0.0,0.0
2005,19153.0,5.925861459520573,9.129564061948894,0.0,0.0
2006,19153.0,5.925861459520573,9.147294070258548,0.0,0.0
2007,19153.0,5.925861459520573,9.1557785839835,0.0,0.0
2003,19157.0,2.9346544240454007,6.345636360828596,0.0,0.0
2004,19157.0,2.9346544240454007,6.095824562432225,0.0,0.0
2005,19157.0,2.9346544240454007,6.063785208687608,0.0,0.0
2006,19157.0,2.9346544240454007,6.1463292576688975,0.0,0.0
2007,19157.0,2.9346544240454007,6.154858094016418,0.0,0.0
2003,19159.0,1.6990957843646357,4.6443908991413725,0.0,0.0
2004,19159.0,1.6990957843646357,4.532599493153256,0.0,0.0
2005,19159.0,1.6990957843646357,4.330733340286331,0.0,0.0
2006,19159.0,1.6990957843646357,4.276666119016055,0.0,0.0
2007,19159.0,1.6990957843646357,4.3694478524670215,0.0,0.0
2003,19183.0,3.028683373693677,6.095824562432225,0.0,0.0
2004,19183.0,3.028683373693677,5.926926025970411,0.0,0.0
2005,19183.0,3.028683373693677,5.8888779583328805,0.0,0.0
2006,19183.0,3.028683373693677,5.978885764901122,0.0,0.0
2007,19183.0,3.028683373693677,6.124683390894205,0.0,0.0
2003,19185.0,1.9065751436566365,4.248495242049359,0.0,0.0
2004,19185.0,1.9065751436566365,3.9318256327243257,0.0,0.0
2005,19185.0,1.9065751436566365,4.02535169073515,0.0,0.0
2006,19185.0,1.9065751436566365,4.060443010546419,0.0,0.0
2007,19185.0,1.9065751436566365,4.418840607796598,0.0,0.0
2003,19187.0,3.694737263598096,6.733401891837359,0.0,0.0
2004,19187.0,3.694737263598096,6.683360945766275,0.0,0.0
2005,19187.0,3.694737263598096,6.648984550024776,0.0,0.0
2006,19187.0,3.694737263598096,6.683360945766275,0.0,0.0
2007,19187.0,3.694737263598096,6.673297967767654,0.0,0.0
2003,20013.0,2.372484220373713,5.429345628954441,0.0,0.0
2004,20013.0,2.372484220373713,5.459585514144159,0.0,0.0
2005,20013.0,2.372484220373713,5.501258210544727,0.0,0.0
2006,20013.0,2.372484220373713,5.318119993844216,0.0,0.0
2007,20013.0,2.372484220373713,5.2832037287379885,0.0,0.0
2003,20021.0,3.1181711207465685,5.5909869805108565,0.0,0.0
2004,20021.0,3.1181711207465685,5.356586274672012,0.0,0.0
2005,20021.0,3.1181711207465685,5.545177444479562,0.0,0.0
2006,20021.0,3.1181711207465685,5.402677381872279,0.0,0.0
2007,20021.0,3.1181711207465685,5.318119993844216,0.0,0.0
2003,20027.0,2.1772486016827477,5.14166355650266,0.0,0.0
2004,20027.0,2.1772486016827477,5.236441962829949,0.0,0.0
2005,20027.0,2.1772486016827477,5.3706380281276624,0.0,0.0
2006,20027.0,2.1772486016827477,5.393627546352362,0.0,0.0
2007,20027.0,2.1772486016827477,5.402677381872279,0.0,0.0
2003,20031.0,2.1821109395261713,5.288267030694535,0.0,0.0
2004,20031.0,2.1821109395261713,5.198497031265826,0.0,0.0
2005,20031.0,2.1821109395261713,4.948759890378168,0.0,0.0
2006,20031.0,2.1821109395261713,5.375278407684165,0.0,0.0
2007,20031.0,2.1821109395261713,5.393627546352362,0.0,0.0
2003,20045.0,4.604790113769796,7.522400231387125,0.0,0.0
2004,20045.0,4.604790113769796,7.366445148327599,0.0,0.0
2005,20045.0,4.604790113769796,7.3752557780097545,0.0,0.0
2006,20045.0,4.604790113769796,7.403061091090091,0.0,0.0
2007,20045.0,4.604790113769796,7.426549072397305,0.0,0.0
2003,20047.0,1.2380843339547039,3.6635616461296463,0.0,0.0
2004,20047.0,1.2380843339547039,3.8066624897703196,0.0,0.0
2005,20047.0,1.2380843339547039,3.6375861597263857,0.0,0.0
2006,20047.0,1.2380843339547039,2.9444389791664403,0.0,0.0
2007,20047.0,1.2380843339547039,3.828641396489095,0.0,0.0
2003,20063.0,1.1210258835050098,4.2626798770413155,0.0,0.0
2004,20063.0,1.1210258835050098,4.189654742026425,0.0,0.0
2005,20063.0,1.1210258835050098,4.007333185232471,0.0,0.0
2006,20063.0,1.1210258835050098,4.04305126783455,0.0,0.0
2007,20063.0,1.1210258835050098,3.970291913552122,0.0,0.0
2003,20085.0,2.5382104218103114,5.438079308923196,0.0,0.0
2004,20085.0,2.5382104218103114,5.375278407684165,0.0,0.0
2005,20085.0,2.5382104218103114,5.389071729816501,0.0,0.0
2006,20085.0,2.5382104218103114,5.351858133476067,0.0,0.0
2007,20085.0,2.5382104218103114,5.407171771460119,0.0,0.0
2003,20095.0,2.160214751702319,4.927253685157205,0.0,0.0
2004,20095.0,2.160214751702319,4.912654885736052,0.0,0.0
2005,20095.0,2.160214751702319,5.0369526024136295,0.0,0.0
2006,20095.0,2.160214751702319,4.969813299576001,0.0,0.0
2007,20095.0,2.160214751702319,5.056245805348308,0.0,0.0
2003,20103.0,4.22961818627967,6.595780513961311,0.0,0.0
2004,20103.0,4.22961818627967,6.588926477533519,0.0,0.0
2005,20103.0,4.22961818627967,6.464588303689961,0.0,0.0
2006,20103.0,4.22961818627967,6.498282149476434,0.0,0.0
2007,20103.0,4.22961818627967,6.456769655572163,0.0,0.0
2003,20133.0,2.8330368578952143,6.111467339502679,0.0,0.0
2004,20133.0,2.8330368578952143,5.921578419643816,0.0,0.0
2005,20133.0,2.8330368578952143,5.820082930352362,0.0,0.0
2006,20133.0,2.8330368578952143,5.84354441703136,0.0,0.0
2007,20133.0,2.8330368578952143,5.723585101952381,0.0,0.0
2003,20137.0,1.7838952941712531,4.736198448394496,0.0,0.0
2004,20137.0,1.7838952941712531,4.709530201312334,0.0,0.0
2005,20137.0,1.7838952941712531,4.852030263919617,0.0,0.0
2006,20137.0,1.7838952941712531,4.795790545596741,0.0,0.0
2007,20137.0,1.7838952941712531,4.6443908991413725,0.0,0.0
2003,20143.0,1.8185636719801062,3.9512437185814275,0.0,0.0
2004,20143.0,1.8185636719801062,3.9889840465642745,0.0,0.0
2005,20143.0,1.8185636719801062,3.9889840465642745,0.0,0.0
2006,20143.0,1.8185636719801062,4.189654742026425,0.0,0.0
2007,20143.0,1.8185636719801062,4.060443010546419,0.0,0.0
2003,20145.0,1.9786538878671436,4.499809670330265,0.0,0.0
2004,20145.0,1.9786538878671436,4.48863636973214,0.0,0.0
2005,20145.0,1.9786538878671436,4.634728988229636,0.0,0.0
2006,20145.0,1.9786538878671436,4.804021044733257,0.0,0.0
2007,20145.0,1.9786538878671436,4.700480365792417,0.0,0.0
2003,20171.0,1.6331544390514163,5.030437921392435,0.0,0.0
2004,20171.0,1.6331544390514163,4.912654885736052,0.0,0.0
2005,20171.0,1.6331544390514163,4.812184355372417,0.0,0.0
2006,20171.0,1.6331544390514163,4.8283137373023015,0.0,0.0
2007,20171.0,1.6331544390514163,4.795790545596741,0.0,0.0
2003,20183.0,1.5120455664254508,3.970291913552122,0.0,0.0
2004,20183.0,1.5120455664254508,3.9318256327243257,0.0,0.0
2005,20183.0,1.5120455664254508,3.6375861597263857,0.0,0.0
2006,20183.0,1.5120455664254508,4.174387269895637,0.0,0.0
2007,20183.0,1.5120455664254508,4.382026634673881,0.0,0.0
2003,20205.0,2.335245875233594,4.795790545596741,0.0,0.0
2004,20205.0,2.335245875233594,4.795790545596741,0.0,0.0
2005,20205.0,2.335245875233594,4.812184355372417,0.0,0.0
2006,20205.0,2.335245875233594,4.948759890378168,0.0,0.0
2007,20205.0,2.335245875233594,5.1647859739235145,0.0,0.0
2003,22007.0,3.152223070313424,4.77912349311153,0.0,0.0
2004,22007.0,3.152223070313424,4.836281906951478,0.0,0.0
2005,22007.0,3.152223070313424,4.574710978503383,0.0,0.0
2006,22007.0,3.152223070313424,4.919980925828125,0.0,0.0
2007,22007.0,3.152223070313424,5.075173815233827,0.0,0.0
2003,22033.0,6.023089175226174,8.74957394808293,0.0,0.0
2004,22033.0,6.023089175226174,8.680162019694377,0.0,0.0
2005,22033.0,6.023089175226174,8.684401110400144,0.0,0.0
2006,22033.0,6.023089175226174,8.780941113572387,0.0,0.0
2007,22033.0,6.023089175226174,8.657824321155983,0.0,0.0
2003,22045.0,4.29409665407894,6.654152520183219,0.0,0.0
2004,22045.0,4.29409665407894,6.580639137284949,0.0,0.0
2005,22045.0,4.29409665407894,6.582025138892826,0.0,0.0
2006,22045.0,4.29409665407894,6.762729506931879,0.0,0.0
2007,22045.0,4.29409665407894,6.779921907472252,0.0,0.0
2003,22069.0,3.6656108271745818,5.641907070938114,0.0,0.0
2004,22069.0,3.6656108271745818,5.537334267018537,0.0,0.0
2005,22069.0,3.6656108271745818,5.407171771460119,0.0,0.0
2006,22069.0,3.6656108271745818,5.537334267018537,0.0,0.0
2007,22069.0,3.6656108271745818,5.786897381366708,0.0,0.0
2003,22071.0,6.183476499984891,8.31164394850298,0.0,0.0
2004,22071.0,6.183476499984891,8.137103389639302,0.0,0.0
2005,22071.0,6.183476499984891,8.142063283104147,0.0,0.0
2006,22071.0,6.183476499984891,7.1785454837637,0.0,0.0
2007,22071.0,6.183476499984891,7.751475318021456,0.0,0.0
2003,22073.0,4.992131822531696,7.510430556378006,0.0,0.0
2004,22073.0,4.992131822531696,7.351158226430694,0.0,0.0
2005,22073.0,4.992131822531696,7.403670290012373,0.0,0.0
2006,22073.0,4.992131822531696,7.452402451223638,0.0,0.0
2007,22073.0,4.992131822531696,7.509883061154913,0.0,0.0
2003,22081.0,2.264052143277262,4.02535169073515,0.0,0.0
2004,22081.0,2.264052143277262,3.784189633918261,0.0,0.0
2005,22081.0,2.264052143277262,3.367295829986474,0.0,0.0
2006,22081.0,2.264052143277262,3.332204510175204,0.0,0.0
2007,22081.0,2.264052143277262,3.332204510175204,0.0,0.0
2003,22087.0,4.208104702058258,6.740519359606223,0.0,0.0
2004,22087.0,4.208104702058258,6.588926477533519,0.0,0.0
2005,22087.0,4.208104702058258,6.579251212010101,0.0,0.0
2006,22087.0,4.208104702058258,4.454347296253507,0.0,0.0
2007,22087.0,4.208104702058258,5.214935757608986,0.0,0.0
2003,22091.0,2.3537533795684453,3.2188758248682006,0.0,0.0
2004,22091.0,2.3537533795684453,3.5553480614894135,0.0,0.0
2005,22091.0,2.3537533795684453,3.1780538303479458,0.0,0.0
2006,22091.0,2.3537533795684453,3.332204510175204,0.0,0.0
2007,22091.0,2.3537533795684453,3.367295829986474,0.0,0.0
2003,22111.0,3.126892106252013,5.056245805348308,0.0,0.0
2004,22111.0,3.126892106252013,4.6913478822291435,0.0,0.0
2005,22111.0,3.126892106252013,5.056245805348308,0.0,0.0
2006,22111.0,3.126892106252013,4.820281565605037,0.0,0.0
2007,22111.0,3.126892106252013,4.882801922586371,0.0,0.0
2003,22115.0,3.9614034715255837,5.605802066295998,0.0,0.0
2004,22115.0,3.9614034715255837,5.645446897643238,0.0,0.0
2005,22115.0,3.9614034715255837,5.655991810819852,0.0,0.0
2006,22115.0,3.9614034715255837,5.746203190540153,0.0,0.0
2007,22115.0,3.9614034715255837,5.783825182329737,0.0,0.0
2003,22119.0,3.73363769145571,5.697093486505405,0.0,0.0
2004,22119.0,3.73363769145571,5.4680601411351315,0.0,0.0
2005,22119.0,3.73363769145571,5.616771097666572,0.0,0.0
2006,22119.0,3.73363769145571,5.575949103146316,0.0,0.0
2007,22119.0,3.73363769145571,5.814130531825066,0.0,0.0
2003,24009.0,4.31164440561939,7.025538314638521,2007.0,1.0
2004,24009.0,4.31164440561939,7.146772179452637,2007.0,1.0
2005,24009.0,4.31164440561939,7.161622002939187,2007.0,1.0
2006,24009.0,4.31164440561939,7.106606137727303,2007.0,1.0
2007,24009.0,4.31164440561939,7.1929342212158,2007.0,1.0
2003,24015.0,4.453777366432496,7.040536390215956,2007.0,1.0
2004,24015.0,4.453777366432496,7.15305163493748,2007.0,1.0
2005,24015.0,4.453777366432496,7.144407180321139,2007.0,1.0
2006,24015.0,4.453777366432496,7.188412736496954,2007.0,1.0
2007,24015.0,4.453777366432496,7.111512116496157,2007.0,1.0
2003,24017.0,4.792031422824078,7.68017564043659,2007.0,1.0
2004,24017.0,4.792031422824078,7.692569648067906,2007.0,1.0
2005,24017.0,4.792031422824078,7.690743163541872,2007.0,1.0
2006,24017.0,4.792031422824078,7.75491027202143,2007.0,1.0
2007,24017.0,4.792031422824078,7.756195343948118,2007.0,1.0
2003,24021.0,5.27441906341037,8.310169021981912,2007.0,1.0
2004,24021.0,5.27441906341037,8.36264243156764,2007.0,1.0
2005,24021.0,5.27441906341037,8.308199063206446,2007.0,1.0
2006,24021.0,5.27441906341037,8.327484416188264,2007.0,1.0
2007,24021.0,5.27441906341037,8.288031567776464,2007.0,1.0
2003,24027.0,5.5127914463584,8.768263145371286,2007.0,1.0
2004,24027.0,5.5127914463584,8.742733867330168,2007.0,1.0
2005,24027.0,5.5127914463584,8.670772279344538,2007.0,1.0
2006,24027.0,5.5127914463584,8.717190933223135,2007.0,1.0
2007,24027.0,5.5127914463584,8.751316246773456,2007.0,1.0
2003,24033.0,6.686503686784031,9.108307646411031,2007.0,1.0
2004,24033.0,6.686503686784031,9.140347000155648,2007.0,1.0
2005,24033.0,6.686503686784031,9.172326929777967,2007.0,1.0
2006,24033.0,6.686503686784031,9.17926241640532,2007.0,1.0
2007,24033.0,6.686503686784031,9.155672970633875,2007.0,1.0
2003,26005.0,4.660273712214115,7.1693500166706,2007.0,1.0
2004,26005.0,4.660273712214115,7.157735484249907,2007.0,1.0
2005,26005.0,4.660273712214115,7.105786129481271,2007.0,1.0
2006,26005.0,4.660273712214115,7.051855622955894,2007.0,1.0
2007,26005.0,4.660273712214115,6.9874902470009905,2007.0,1.0
2003,26015.0,4.0387437582073025,6.343880434126331,2007.0,1.0
2004,26015.0,4.0387437582073025,6.251903883165888,2007.0,1.0
2005,26015.0,4.0387437582073025,6.285998094508865,2007.0,1.0
2006,26015.0,4.0387437582073025,6.180016653652572,2007.0,1.0
2007,26015.0,4.0387437582073025,6.194405391104672,2007.0,1.0
2003,26027.0,3.933862772032602,5.420534999272286,2007.0,1.0
2004,26027.0,3.933862772032602,5.6240175061873385,2007.0,1.0
2005,26027.0,3.933862772032602,5.723585101952381,2007.0,1.0
2006,26027.0,3.933862772032602,5.58724865840025,2007.0,1.0
2007,26027.0,3.933862772032602,5.272999558563747,2007.0,1.0
2003,26031.0,3.2751805410786683,5.278114659230517,2007.0,1.0
2004,26031.0,3.2751805410786683,5.1298987149230735,2007.0,1.0
2005,26031.0,3.2751805410786683,5.1298987149230735,2007.0,1.0
2006,26031.0,3.2751805410786683,5.111987788356544,2007.0,1.0
2007,26031.0,3.2751805410786683,4.997212273764115,2007.0,1.0
2003,26041.0,3.651177586929925,6.311734809152915,2007.0,1.0
2004,26041.0,3.651177586929925,6.320768294250582,2007.0,1.0
2005,26041.0,3.651177586929925,6.257667587882639,2007.0,1.0
2006,26041.0,3.651177586929925,6.253828811575473,2007.0,1.0
2007,26041.0,3.651177586929925,6.139884552226255,2007.0,1.0
2003,26057.0,3.7444324132341853,6.139884552226255,2007.0,1.0
2004,26057.0,3.7444324132341853,6.095824562432225,2007.0,1.0
2005,26057.0,3.7444324132341853,6.251903883165888,2007.0,1.0
2006,26057.0,3.7444324132341853,6.1224928095143865,2007.0,1.0
2007,26057.0,3.7444324132341853,5.926926025970411,2007.0,1.0
2003,26061.0,3.5839632841643763,6.42648845745769,2007.0,1.0
2004,26061.0,3.5839632841643763,6.400257445308821,2007.0,1.0
2005,26061.0,3.5839632841643763,6.338594078203183,2007.0,1.0
2006,26061.0,3.5839632841643763,6.2285110035911835,2007.0,1.0
2007,26061.0,3.5839632841643763,6.135564891081739,2007.0,1.0
2003,26065.0,5.632358077977835,8.414274137408396,2007.0,1.0
2004,26065.0,5.632358077977835,8.332548939252638,2007.0,1.0
2005,26065.0,5.632358077977835,8.246433786160365,2007.0,1.0
2006,26065.0,5.632358077977835,8.212839584676484,2007.0,1.0
2007,26065.0,5.632358077977835,8.163656176168432,2007.0,1.0
2003,26073.0,4.148690691962214,6.739336627357174,2007.0,1.0
2004,26073.0,4.148690691962214,6.598509028614515,2007.0,1.0
2005,26073.0,4.148690691962214,6.68586094706836,2007.0,1.0
2006,26073.0,4.148690691962214,6.530877627725885,2007.0,1.0
2007,26073.0,4.148690691962214,6.51025834052315,2007.0,1.0
2003,26085.0,2.4277188237508116,3.6635616461296463,2007.0,1.0
2004,26085.0,2.4277188237508116,3.4011973816621555,2007.0,1.0
2005,26085.0,2.4277188237508116,3.6375861597263857,2007.0,1.0
2006,26085.0,2.4277188237508116,3.2188758248682006,2007.0,1.0
2007,26085.0,2.4277188237508116,3.367295829986474,2007.0,1.0
2003,26089.0,3.0501731092322375,5.641907070938114,2007.0,1.0
2004,26089.0,3.0501731092322375,5.529429087511423,2007.0,1.0
2005,26089.0,3.0501731092322375,5.472270673671475,2007.0,1.0
2006,26089.0,3.0501731092322375,5.2832037287379885,2007.0,1.0
2007,26089.0,3.0501731092322375,5.342334251964811,2007.0,1.0
2003,26105.0,3.341942654444841,5.75890177387728,2007.0,1.0
2004,26105.0,3.341942654444841,5.598421958998375,2007.0,1.0
2005,26105.0,3.341942654444841,5.755742213586912,2007.0,1.0
2006,26105.0,3.341942654444841,5.6131281063880705,2007.0,1.0
2007,26105.0,3.341942654444841,5.529429087511423,2007.0,1.0
2003,26127.0,3.291122065073974,5.529429087511423,2007.0,1.0
2004,26127.0,3.291122065073974,5.517452896464707,2007.0,1.0
2005,26127.0,3.291122065073974,5.54907608489522,2007.0,1.0
2006,26127.0,3.291122065073974,5.393627546352362,2007.0,1.0
2007,26127.0,3.291122065073974,5.375278407684165,2007.0,1.0
2003,26129.0,3.074774480893944,5.7430031878094825,2007.0,1.0
2004,26129.0,3.074774480893944,5.755742213586912,2007.0,1.0
2005,26129.0,3.074774480893944,5.75890177387728,2007.0,1.0
2006,26129.0,3.074774480893944,5.568344503761097,2007.0,1.0
2007,26129.0,3.074774480893944,5.529429087511423,2007.0,1.0
2003,26137.0,3.14849627810562,6.236369590203704,2007.0,1.0
2004,26137.0,3.14849627810562,6.2285110035911835,2007.0,1.0
2005,26137.0,3.14849627810562,6.186208623900494,2007.0,1.0
2006,26137.0,3.14849627810562,6.104793232414985,2007.0,1.0
2007,26137.0,3.14849627810562,5.945420608606575,2007.0,1.0
2003,26149.0,4.133917777341827,6.62273632394984,2007.0,1.0
2004,26149.0,4.133917777341827,6.452048954437226,2007.0,1.0
2005,26149.0,4.133917777341827,6.507277712385012,2007.0,1.0
2006,26149.0,4.133917777341827,6.418364935936212,2007.0,1.0
2007,26149.0,4.133917777341827,6.369900982828227,2007.0,1.0
2003,27005.0,3.4011973816621555,6.843749949006225,2006.0,1.0
2004,27005.0,3.4011973816621555,6.761572768804055,2006.0,1.0
2005,27005.0,3.4011973816621555,6.786716950605081,2006.0,1.0
2006,27005.0,3.4011973816621555,6.967909201801884,2006.0,1.0
2007,27005.0,3.4011973816621555,6.910750787961936,2006.0,1.0
2003,27009.0,3.53298558915526,6.523562306149512,2006.0,1.0
2004,27009.0,3.53298558915526,6.453624998892692,2006.0,1.0
2005,27009.0,3.53298558915526,6.476972362889683,2006.0,1.0
2006,27009.0,3.53298558915526,6.517671272912275,2006.0,1.0
2007,27009.0,3.53298558915526,6.416732282512326,2006.0,1.0
2003,27023.0,2.571695779860391,5.793013608384144,2006.0,1.0
2004,27023.0,2.571695779860391,5.655991810819852,2006.0,1.0
2005,27023.0,2.571695779860391,5.799092654460526,2006.0,1.0
2006,27023.0,2.571695779860391,5.697093486505405,2006.0,1.0
2007,27023.0,2.571695779860391,5.723585101952381,2006.0,1.0
2003,27035.0,4.00913156717385,7.489970898834801,2006.0,1.0
2004,27035.0,4.00913156717385,7.22983877815125,2006.0,1.0
2005,27035.0,4.00913156717385,7.301147805856032,2006.0,1.0
2006,27035.0,4.00913156717385,7.395107546562485,2006.0,1.0
2007,27035.0,4.00913156717385,7.223295679562314,2006.0,1.0
2003,27043.0,2.783837714417671,5.575949103146316,2006.0,1.0
2004,27043.0,2.783837714417671,5.393627546352362,2006.0,1.0
2005,27043.0,2.783837714417671,5.54907608489522,2006.0,1.0
2006,27043.0,2.783837714417671,5.4638318050256105,2006.0,1.0
2007,27043.0,2.783837714417671,5.4116460518550396,2006.0,1.0
2003,27049.0,3.7870718400053156,7.2991214627108,2006.0,1.0
2004,27049.0,3.7870718400053156,7.0317412587631285,2006.0,1.0
2005,27049.0,3.7870718400053156,6.937314081223682,2006.0,1.0
2006,27049.0,3.7870718400053156,6.96979066990159,2006.0,1.0
2007,27049.0,3.7870718400053156,6.9584483932976555,2006.0,1.0
2003,27051.0,1.8388020755613663,4.543294782270004,2006.0,1.0
2004,27051.0,1.8388020755613663,4.499809670330265,2006.0,1.0
2005,27051.0,1.8388020755613663,4.330733340286331,2006.0,1.0
2006,27051.0,1.8388020755613663,4.442651256490317,2006.0,1.0
2007,27051.0,1.8388020755613663,4.060443010546419,2006.0,1.0
2003,27055.0,2.9815319241528497,5.777652323222656,2006.0,1.0
2004,27055.0,2.9815319241528497,5.7430031878094825,2006.0,1.0
2005,27055.0,2.9815319241528497,5.739792912179234,2006.0,1.0
2006,27055.0,2.9815319241528497,5.713732805509369,2006.0,1.0
2007,27055.0,2.9815319241528497,5.662960480135946,2006.0,1.0
2003,27091.0,3.0820017087061666,6.309918278226516,2006.0,1.0
2004,27091.0,3.0820017087061666,6.2878585601617845,2006.0,1.0
2005,27091.0,3.0820017087061666,6.3578422665081,2006.0,1.0
2006,27091.0,3.0820017087061666,6.405228458030842,2006.0,1.0
2007,27091.0,3.0820017087061666,6.345636360828596,2006.0,1.0
2003,27115.0,3.2782761681496484,6.126869184114185,2006.0,1.0
2004,27115.0,3.2782761681496484,6.124683390894205,2006.0,1.0
2005,27115.0,3.2782761681496484,6.095824562432225,2006.0,1.0
2006,27115.0,3.2782761681496484,5.966146739123692,2006.0,1.0
2007,27115.0,3.2782761681496484,6.003887067106539,2006.0,1.0
2003,27123.0,6.23643808100884,9.261793653565098,2006.0,1.0
2004,27123.0,6.23643808100884,9.184509611941662,2006.0,1.0
2005,27123.0,6.23643808100884,9.138414632404594,2006.0,1.0
2006,27123.0,6.23643808100884,9.191463316206494,2006.0,1.0
2007,27123.0,6.23643808100884,9.112948025967533,2006.0,1.0
2003,27129.0,2.84223138256823,5.7745515455444085,2006.0,1.0
2004,27129.0,2.84223138256823,5.723585101952381,2006.0,1.0
2005,27129.0,2.84223138256823,5.752572638825633,2006.0,1.0
2006,27129.0,2.84223138256823,5.641907070938114,2006.0,1.0
2007,27129.0,2.84223138256823,5.877735781779639,2006.0,1.0
2003,27149.0,2.3078710974232832,5.351858133476067,2006.0,1.0
2004,27149.0,2.3078710974232832,5.14166355650266,2006.0,1.0
2005,27149.0,2.3078710974232832,5.204006687076795,2006.0,1.0
2006,27149.0,2.3078710974232832,5.176149732573829,2006.0,1.0
2007,27149.0,2.3078710974232832,5.351858133476067,2006.0,1.0
2003,27157.0,3.0731561705187946,6.0473721790462776,2006.0,1.0
2004,27157.0,3.0731561705187946,5.953243334287785,2006.0,1.0
2005,27157.0,3.0731561705187946,5.8916442118257715,2006.0,1.0
2006,27157.0,3.0731561705187946,5.921578419643816,2006.0,1.0
2007,27157.0,3.0731561705187946,5.916202062607435,2006.0,1.0
2003,27163.0,5.30395146516513,8.272315147956022,2006.0,1.0
2004,27163.0,5.30395146516513,8.214194414852564,2006.0,1.0
2005,27163.0,5.30395146516513,8.170751423757535,2006.0,1.0
2006,27163.0,5.30395146516513,8.250358951477294,2006.0,1.0
2007,27163.0,5.30395146516513,8.20303024171486,2006.0,1.0
2003,27165.0,2.4745195569015133,5.484796933490655,2006.0,1.0
2004,27165.0,2.4745195569015133,5.402677381872279,2006.0,1.0
2005,27165.0,2.4745195569015133,5.303304908059076,2006.0,1.0
2006,27165.0,2.4745195569015133,5.41610040220442,2006.0,1.0
2007,27165.0,2.4745195569015133,5.384495062789089,2006.0,1.0
2003,29003.0,2.8028754148446535,4.836281906951478,2007.0,1.0
2004,29003.0,2.8028754148446535,4.859812404361672,2007.0,1.0
2005,29003.0,2.8028754148446535,4.875197323201151,2007.0,1.0
2006,29003.0,2.8028754148446535,4.882801922586371,2007.0,1.0
2007,29003.0,2.8028754148446535,5.0106352940962555,2007.0,1.0
2003,29011.0,2.529003276841913,5.5134287461649825,2007.0,1.0
2004,29011.0,2.529003276841913,5.517452896464707,2007.0,1.0
2005,29011.0,2.529003276841913,5.402677381872279,2007.0,1.0
2006,29011.0,2.529003276841913,5.303304908059076,2007.0,1.0
2007,29011.0,2.529003276841913,5.2574953720277815,2007.0,1.0
2003,29013.0,2.812590380376134,5.3612921657094255,2007.0,1.0
2004,29013.0,2.812590380376134,5.25227342804663,2007.0,1.0
2005,29013.0,2.812590380376134,5.327876168789581,2007.0,1.0
2006,29013.0,2.812590380376134,5.187385805840755,2007.0,1.0
2007,29013.0,2.812590380376134,5.123963979403259,2007.0,1.0
2003,29023.0,3.710322891407588,6.400257445308821,2007.0,1.0
2004,29023.0,3.710322891407588,6.511745329644728,2007.0,1.0
2005,29023.0,3.710322891407588,6.53813982376767,2007.0,1.0
2006,29023.0,3.710322891407588,6.413458957167357,2007.0,1.0
2007,29023.0,3.710322891407588,6.293419278846481,2007.0,1.0
2003,29033.0,2.3306865231049203,4.820281565605037,2007.0,1.0
2004,29033.0,2.3306865231049203,4.804021044733257,2007.0,1.0
2005,29033.0,2.3306865231049203,4.653960350157523,2007.0,1.0
2006,29033.0,2.3306865231049203,4.6913478822291435,2007.0,1.0
2007,29033.0,2.3306865231049203,4.8283137373023015,2007.0,1.0
2003,29041.0,2.132745313702147,4.718498871295094,2007.0,1.0
2004,29041.0,2.132745313702147,4.653960350157523,2007.0,1.0
2005,29041.0,2.132745313702147,4.6443908991413725,2007.0,1.0
2006,29041.0,2.132745313702147,4.3694478524670215,2007.0,1.0
2007,29041.0,2.132745313702147,4.418840607796598,2007.0,1.0
2003,29065.0,2.703171653651103,5.075173815233827,2007.0,1.0
2004,29065.0,2.703171653651103,5.135798437050262,2007.0,1.0
2005,29065.0,2.703171653651103,5.117993812416755,2007.0,1.0
2006,29065.0,2.703171653651103,5.093750200806762,2007.0,1.0
2007,29065.0,2.703171653651103,5.0238805208462765,2007.0,1.0
2003,29073.0,2.7305941655371044,5.811140992976701,2007.0,1.0
2004,29073.0,2.7305941655371044,5.762051382780177,2007.0,1.0
2005,29073.0,2.7305941655371044,5.872117789475416,2007.0,1.0
2006,29073.0,2.7305941655371044,5.945420608606575,2007.0,1.0
2007,29073.0,2.7305941655371044,5.8805329864007,2007.0,1.0
2003,29077.0,5.482266764356255,8.448271745949816,2007.0,1.0
2004,29077.0,5.482266764356255,8.391176350832751,2007.0,1.0
2005,29077.0,5.482266764356255,8.399760094524142,2007.0,1.0
2006,29077.0,5.482266764356255,8.46779284112111,2007.0,1.0
2007,29077.0,5.482266764356255,8.448914350662942,2007.0,1.0
2003,29079.0,2.344878005184297,4.948759890378168,2007.0,1.0
2004,29079.0,2.344878005184297,4.844187086458591,2007.0,1.0
2005,29079.0,2.344878005184297,4.969813299576001,2007.0,1.0
2006,29079.0,2.344878005184297,4.8283137373023015,2007.0,1.0
2007,29079.0,2.344878005184297,4.8283137373023015,2007.0,1.0
2003,29081.0,2.180417459019838,5.111987788356544,2007.0,1.0
2004,29081.0,2.180417459019838,5.062595033026967,2007.0,1.0
2005,29081.0,2.180417459019838,5.170483995038151,2007.0,1.0
2006,29081.0,2.180417459019838,4.948759890378168,2007.0,1.0
2007,29081.0,2.180417459019838,4.90527477843843,2007.0,1.0
2003,29085.0,2.190535589185423,3.4657359027997265,2007.0,1.0
2004,29085.0,2.190535589185423,3.258096538021482,2007.0,1.0
2005,29085.0,2.190535589185423,3.332204510175204,2007.0,1.0
2006,29085.0,2.190535589185423,3.4011973816621555,2007.0,1.0
2007,29085.0,2.190535589185423,3.4965075614664802,2007.0,1.0
2003,29089.0,2.3235634993792376,4.700480365792417,2007.0,1.0
2004,29089.0,2.3235634993792376,4.736198448394496,2007.0,1.0
2005,29089.0,2.3235634993792376,4.709530201312334,2007.0,1.0
2006,29089.0,2.3235634993792376,4.6913478822291435,2007.0,1.0
2007,29089.0,2.3235634993792376,4.624972813284271,2007.0,1.0
2003,29099.0,5.288766905736186,7.806289289267033,2007.0,1.0
2004,29099.0,5.288766905736186,7.785720896534624,2007.0,1.0
2005,29099.0,5.288766905736186,7.742835955430749,2007.0,1.0
2006,29099.0,5.288766905736186,7.738488122494646,2007.0,1.0
2007,29099.0,5.288766905736186,7.736743682453495,2007.0,1.0
2003,29101.0,3.876561617149987,6.07993319509559,2007.0,1.0
2004,29101.0,3.876561617149987,6.142037405587356,2007.0,1.0
2005,29101.0,3.876561617149987,6.20050917404269,2007.0,1.0
2006,29101.0,3.876561617149987,6.161207321695077,2007.0,1.0
2007,29101.0,3.876561617149987,6.184148890937483,2007.0,1.0
2003,29105.0,3.481640009357019,6.135564891081739,2007.0,1.0
2004,29105.0,3.481640009357019,6.059123195581797,2007.0,1.0
2005,29105.0,3.481640009357019,6.1463292576688975,2007.0,1.0
2006,29105.0,3.481640009357019,6.282266746896006,2007.0,1.0
2007,29105.0,3.481640009357019,6.274762021241939,2007.0,1.0
2003,29107.0,3.495294705041271,6.152732694704104,2007.0,1.0
2004,29107.0,3.495294705041271,6.192362489474872,2007.0,1.0
2005,29107.0,3.495294705041271,6.1463292576688975,2007.0,1.0
2006,29107.0,3.495294705041271,6.095824562432225,2007.0,1.0
2007,29107.0,3.495294705041271,6.12029741895095,2007.0,1.0
2003,29117.0,2.678140670696066,5.726847747587197,2007.0,1.0
2004,29117.0,2.678140670696066,5.755742213586912,2007.0,1.0
2005,29117.0,2.678140670696066,5.645446897643238,2007.0,1.0
2006,29117.0,2.678140670696066,5.676753802268282,2007.0,1.0
2007,29117.0,2.678140670696066,5.545177444479562,2007.0,1.0
2003,29119.0,3.076436300968954,5.356586274672012,2007.0,1.0
2004,29119.0,3.076436300968954,5.231108616854587,2007.0,1.0
2005,29119.0,3.076436300968954,5.1647859739235145,2007.0,1.0
2006,29119.0,3.076436300968954,5.2832037287379885,2007.0,1.0
2007,29119.0,3.076436300968954,5.337538079701318,2007.0,1.0
2003,29127.0,3.3424730365091455,6.393590753950631,2007.0,1.0
2004,29127.0,3.3424730365091455,6.331501849893691,2007.0,1.0
2005,29127.0,3.3424730365091455,6.423246963533519,2007.0,1.0
2006,29127.0,3.3424730365091455,6.396929655216146,2007.0,1.0
2007,29127.0,3.3424730365091455,6.368187186350492,2007.0,1.0
2003,29131.0,3.159720123659441,5.529429087511423,2007.0,1.0
2004,29131.0,3.159720123659441,5.342334251964811,2007.0,1.0
2005,29131.0,3.159720123659441,5.3471075307174685,2007.0,1.0
2006,29131.0,3.159720123659441,5.41610040220442,2007.0,1.0
2007,29131.0,3.159720123659441,5.384495062789089,2007.0,1.0
2003,29149.0,2.3364066414695563,4.219507705176107,2007.0,1.0
2004,29149.0,2.3364066414695563,4.189654742026425,2007.0,1.0
2005,29149.0,2.3364066414695563,4.356708826689592,2007.0,1.0
2006,29149.0,2.3364066414695563,4.356708826689592,2007.0,1.0
2007,29149.0,2.3364066414695563,4.51085950651685,2007.0,1.0
2003,29155.0,2.9980795166223393,5.497168225293202,2007.0,1.0
2004,29155.0,2.9980795166223393,5.342334251964811,2007.0,1.0
2005,29155.0,2.9980795166223393,5.262690188904886,2007.0,1.0
2006,29155.0,2.9980795166223393,5.459585514144159,2007.0,1.0
2007,29155.0,2.9980795166223393,5.552959584921617,2007.0,1.0
2003,29163.0,2.9096840689285375,5.605802066295998,2007.0,1.0
2004,29163.0,2.9096840689285375,5.69035945432406,2007.0,1.0
2005,29163.0,2.9096840689285375,5.720311776607412,2007.0,1.0
2006,29163.0,2.9096840689285375,5.703782474656201,2007.0,1.0
2007,29163.0,2.9096840689285375,5.638354669333745,2007.0,1.0
2003,29177.0,3.150768275653523,5.480638923341991,2007.0,1.0
2004,29177.0,3.150768275653523,5.267858159063328,2007.0,1.0
2005,29177.0,3.150768275653523,5.2832037287379885,2007.0,1.0
2006,29177.0,3.150768275653523,5.187385805840755,2007.0,1.0
2007,29177.0,3.150768275653523,5.220355825078324,2007.0,1.0
2003,29201.0,3.699374191206578,6.089044875446846,2007.0,1.0
2004,29201.0,3.699374191206578,6.1903154058531475,2007.0,1.0
2005,29201.0,3.699374191206578,6.150602768446279,2007.0,1.0
2006,29201.0,3.699374191206578,6.09807428216624,2007.0,1.0
2007,29201.0,3.699374191206578,6.0063531596017325,2007.0,1.0
2003,29209.0,3.3554326362944114,5.003946305945459,2007.0,1.0
2004,29209.0,3.3554326362944114,5.198497031265826,2007.0,1.0
2005,29209.0,3.3554326362944114,5.198497031265826,2007.0,1.0
2006,29209.0,3.3554326362944114,5.236441962829949,2007.0,1.0
2007,29209.0,3.3554326362944114,5.3230099791384085,2007.0,1.0
2003,29211.0,1.976716439157024,4.2626798770413155,2007.0,1.0
2004,29211.0,1.976716439157024,4.248495242049359,2007.0,1.0
2005,29211.0,1.976716439157024,3.9318256327243257,2007.0,1.0
2006,29211.0,1.976716439157024,4.02535169073515,2007.0,1.0
2007,29211.0,1.976716439157024,4.127134385045092,2007.0,1.0
2003,29215.0,3.1356246422058818,5.37989735354046,2007.0,1.0
2004,29215.0,3.1356246422058818,5.298317366548036,2007.0,1.0
2005,29215.0,3.1356246422058818,5.43372200355424,2007.0,1.0
2006,29215.0,3.1356246422058818,5.41610040220442,2007.0,1.0
2007,29215.0,3.1356246422058818,5.402677381872279,2007.0,1.0
2003,29229.0,2.887868627678046,5.529429087511423,2007.0,1.0
2004,29229.0,2.887868627678046,5.545177444479562,2007.0,1.0
2005,29229.0,2.887868627678046,5.517452896464707,2007.0,1.0
2006,29229.0,2.887868627678046,5.420534999272286,2007.0,1.0
2007,29229.0,2.887868627678046,5.262690188904886,2007.0,1.0
2003,29510.0,5.852745435795449,8.40200678160712,2007.0,1.0
2004,29510.0,5.852745435795449,8.346167594364134,2007.0,1.0
2005,29510.0,5.852745435795449,8.297045149081827,2007.0,1.0
2006,29510.0,5.852745435795449,8.296795865770052,2007.0,1.0
2007,29510.0,5.852745435795449,8.258163361537619,2007.0,1.0
2003,30009.0,2.256750556650246,5.081404364984463,2007.0,1.0
2004,30009.0,2.256750556650246,4.927253685157205,2007.0,1.0
2005,30009.0,2.256750556650246,4.77912349311153,2007.0,1.0
2006,30009.0,2.256750556650246,4.875197323201151,2007.0,1.0
2007,30009.0,2.256750556650246,4.976733742420574,2007.0,1.0
2003,30011.0,0.3074846997479607,2.4849066497880004,2007.0,1.0
2004,30011.0,0.3074846997479607,1.9459101490553132,2007.0,1.0
2005,30011.0,0.3074846997479607,1.6094379124341003,2007.0,1.0
2006,30011.0,0.3074846997479607,1.9459101490553132,2007.0,1.0
2007,30011.0,0.3074846997479607,2.0794415416798357,2007.0,1.0
2003,30013.0,4.386479207243904,7.277938572945661,2007.0,1.0
2004,30013.0,4.386479207243904,7.166265974133638,2007.0,1.0
2005,30013.0,4.386479207243904,7.191429330036379,2007.0,1.0
2006,30013.0,4.386479207243904,7.259819610363186,2007.0,1.0
2007,30013.0,4.386479207243904,7.2813856635702825,2007.0,1.0
2003,30021.0,2.2037587386871507,5.3706380281276624,2007.0,1.0
2004,30021.0,2.2037587386871507,5.308267697401205,2007.0,1.0
2005,30021.0,2.2037587386871507,5.1647859739235145,2007.0,1.0
2006,30021.0,2.2037587386871507,5.442417710521793,2007.0,1.0
2007,30021.0,2.2037587386871507,5.25227342804663,2007.0,1.0
2003,30033.0,0.24607852259670557,2.3978952727983707,2007.0,1.0
2004,30033.0,0.24607852259670557,2.8903717578961645,2007.0,1.0
2005,30033.0,0.24607852259670557,2.4849066497880004,2007.0,1.0
2006,30033.0,0.24607852259670557,2.833213344056216,2007.0,1.0
2007,30033.0,0.24607852259670557,2.8903717578961645,2007.0,1.0
2003,30049.0,4.020267358825785,7.129297548929373,2007.0,1.0
2004,30049.0,4.020267358825785,7.060476365999801,2007.0,1.0
2005,30049.0,4.020267358825785,7.00397413672268,2007.0,1.0
2006,30049.0,4.020267358825785,7.095064377287131,2007.0,1.0
2007,30049.0,4.020267358825785,7.095893221097532,2007.0,1.0
2003,30081.0,3.5854614949154477,6.212606095751519,2007.0,1.0
2004,30081.0,3.5854614949154477,6.218600119691729,2007.0,1.0
2005,30081.0,3.5854614949154477,6.182084906716632,2007.0,1.0
2006,30081.0,3.5854614949154477,6.269096283706261,2007.0,1.0
2007,30081.0,3.5854614949154477,6.278521424165844,2007.0,1.0
2003,30087.0,2.2388995413079127,5.351858133476067,2007.0,1.0
2004,30087.0,2.2388995413079127,5.3230099791384085,2007.0,1.0
2005,30087.0,2.2388995413079127,5.111987788356544,2007.0,1.0
2006,30087.0,2.2388995413079127,5.099866427824199,2007.0,1.0
2007,30087.0,2.2388995413079127,4.969813299576001,2007.0,1.0
2003,30095.0,2.103524212195793,4.564348191467836,2007.0,1.0
2004,30095.0,2.103524212195793,4.382026634673881,2007.0,1.0
2005,30095.0,2.103524212195793,4.653960350157523,2007.0,1.0
2006,30095.0,2.103524212195793,4.653960350157523,2007.0,1.0
2007,30095.0,2.103524212195793,4.634728988229636,2007.0,1.0
2003,30101.0,1.6614609405012524,4.248495242049359,2007.0,1.0
2004,30101.0,1.6614609405012524,4.007333185232471,2007.0,1.0
2005,30101.0,1.6614609405012524,4.2626798770413155,2007.0,1.0
2006,30101.0,1.6614609405012524,4.127134385045092,2007.0,1.0
2007,30101.0,1.6614609405012524,4.290459441148391,2007.0,1.0
2003,30109.0,0.06578774053800315,2.70805020110221,2007.0,1.0
2004,30109.0,0.06578774053800315,2.6390573296152584,2007.0,1.0
2005,30109.0,0.06578774053800315,2.1972245773362196,2007.0,1.0
2006,30109.0,0.06578774053800315,2.1972245773362196,2007.0,1.0
2007,30109.0,0.06578774053800315,2.302585092994046,2007.0,1.0
2003,31003.0,2.008482452739342,4.624972813284271,0.0,0.0
2004,31003.0,2.008482452739342,4.442651256490317,0.0,0.0
2005,31003.0,2.008482452739342,4.418840607796598,0.0,0.0
2006,31003.0,2.008482452739342,4.553876891600541,0.0,0.0
2007,31003.0,2.008482452739342,4.51085950651685,0.0,0.0
2003,31023.0,2.1709946726064486,4.762173934797756,0.0,0.0
2004,31023.0,2.1709946726064486,4.51085950651685,0.0,0.0
2005,31023.0,2.1709946726064486,4.709530201312334,0.0,0.0
2006,31023.0,2.1709946726064486,4.624972813284271,0.0,0.0
2007,31023.0,2.1709946726064486,4.770684624465665,0.0,0.0
2003,31031.0,1.8161268256763494,4.882801922586371,0.0,0.0
2004,31031.0,1.8161268256763494,5.0106352940962555,0.0,0.0
2005,31031.0,1.8161268256763494,5.075173815233827,0.0,0.0
2006,31031.0,1.8161268256763494,4.962844630259907,0.0,0.0
2007,31031.0,1.8161268256763494,4.875197323201151,0.0,0.0
2003,31033.0,2.285438934159075,5.493061443340548,0.0,0.0
2004,31033.0,2.285438934159075,5.568344503761097,0.0,0.0
2005,31033.0,2.285438934159075,5.583496308781699,0.0,0.0
2006,31033.0,2.285438934159075,5.541263545158426,0.0,0.0
2007,31033.0,2.285438934159075,5.598421958998375,0.0,0.0
2003,31041.0,2.467506135107833,5.111987788356544,0.0,0.0
2004,31041.0,2.467506135107833,5.043425116919247,0.0,0.0
2005,31041.0,2.467506135107833,5.0689042022202315,0.0,0.0
2006,31041.0,2.467506135107833,5.214935757608986,0.0,0.0
2007,31041.0,2.467506135107833,5.288267030694535,0.0,0.0
2003,31055.0,6.138989755463285,9.365462008843483,0.0,0.0
2004,31055.0,6.138989755463285,9.332115428902103,0.0,0.0
2005,31055.0,6.138989755463285,9.311180686902254,0.0,0.0
2006,31055.0,6.138989755463285,9.321971188147367,0.0,0.0
2007,31055.0,6.138989755463285,9.320270431348378,0.0,0.0
2003,31059.0,1.8922079405248606,4.976733742420574,0.0,0.0
2004,31059.0,1.8922079405248606,4.77912349311153,0.0,0.0
2005,31059.0,1.8922079405248606,4.74493212836325,0.0,0.0
2006,31059.0,1.8922079405248606,4.700480365792417,0.0,0.0
2007,31059.0,1.8922079405248606,4.6443908991413725,0.0,0.0
2003,31061.0,1.2736854167372362,3.713572066704308,0.0,0.0
2004,31061.0,1.2736854167372362,3.6109179126442243,0.0,0.0
2005,31061.0,1.2736854167372362,3.4011973816621555,0.0,0.0
2006,31061.0,1.2736854167372362,3.332204510175204,0.0,0.0
2007,31061.0,1.2736854167372362,3.6109179126442243,0.0,0.0
2003,31073.0,0.7622067164914399,2.70805020110221,0.0,0.0
2004,31073.0,0.7622067164914399,2.772588722239781,0.0,0.0
2005,31073.0,0.7622067164914399,2.833213344056216,0.0,0.0
2006,31073.0,0.7622067164914399,2.70805020110221,0.0,0.0
2007,31073.0,0.7622067164914399,2.6390573296152584,0.0,0.0
2003,31079.0,3.9803169660671345,7.170888478512505,0.0,0.0
2004,31079.0,3.9803169660671345,7.099201743553092,0.0,0.0
2005,31079.0,3.9803169660671345,7.066466970136958,0.0,0.0
2006,31079.0,3.9803169660671345,7.165493475060845,0.0,0.0
2007,31079.0,3.9803169660671345,7.175489713624222,0.0,0.0
2003,31081.0,2.24102878729494,5.214935757608986,0.0,0.0
2004,31081.0,2.24102878729494,5.241747015059643,0.0,0.0
2005,31081.0,2.24102878729494,5.209486152841421,0.0,0.0
2006,31081.0,2.24102878729494,5.153291594497779,0.0,0.0
2007,31081.0,2.24102878729494,5.147494476813453,0.0,0.0
2003,31083.0,1.331310052787131,3.8501476017100584,0.0,0.0
2004,31083.0,1.331310052787131,3.7376696182833684,0.0,0.0
2005,31083.0,1.331310052787131,3.8918202981106265,0.0,0.0
2006,31083.0,1.331310052787131,3.9889840465642745,0.0,0.0
2007,31083.0,1.331310052787131,3.8501476017100584,0.0,0.0
2003,31101.0,2.1832383353614797,5.424950017481403,0.0,0.0
2004,31101.0,2.1832383353614797,5.308267697401205,0.0,0.0
2005,31101.0,2.1832383353614797,5.303304908059076,0.0,0.0
2006,31101.0,2.1832383353614797,5.231108616854587,0.0,0.0
2007,31101.0,2.1832383353614797,5.262690188904886,0.0,0.0
2003,31107.0,2.2379398995005144,5.049856007249537,0.0,0.0
2004,31107.0,2.2379398995005144,5.19295685089021,0.0,0.0
2005,31107.0,2.2379398995005144,5.081404364984463,0.0,0.0
2006,31107.0,2.2379398995005144,5.0369526024136295,0.0,0.0
2007,31107.0,2.2379398995005144,5.14166355650266,0.0,0.0
2003,31109.0,5.5226242409394874,8.57828829077605,0.0,0.0
2004,31109.0,5.5226242409394874,8.526945482858915,0.0,0.0
2005,31109.0,5.5226242409394874,8.53168763756669,0.0,0.0
2006,31109.0,5.5226242409394874,8.520388082312756,0.0,0.0
2007,31109.0,5.5226242409394874,8.557182839632397,0.0,0.0
2003,31123.0,1.6937790608678513,4.465908118654584,0.0,0.0
2004,31123.0,1.6937790608678513,4.406719247264253,0.0,0.0
2005,31123.0,1.6937790608678513,4.204692619390966,0.0,0.0
2006,31123.0,1.6937790608678513,4.248495242049359,0.0,0.0
2007,31123.0,1.6937790608678513,4.04305126783455,0.0,0.0
2003,31127.0,2.024985355883777,4.927253685157205,0.0,0.0
2004,31127.0,2.024985355883777,4.955827057601261,0.0,0.0
2005,31127.0,2.024985355883777,4.718498871295094,0.0,0.0
2006,31127.0,2.024985355883777,4.6443908991413725,0.0,0.0
2007,31127.0,2.024985355883777,4.672828834461906,0.0,0.0
2003,31131.0,2.7341077354214995,5.945420608606575,0.0,0.0
2004,31131.0,2.7341077354214995,5.707110264748875,0.0,0.0
2005,31131.0,2.7341077354214995,5.69035945432406,0.0,0.0
2006,31131.0,2.7341077354214995,5.749392985908253,0.0,0.0
2007,31131.0,2.7341077354214995,5.808142489980444,0.0,0.0
2003,31133.0,1.1271997455200222,3.1354942159291497,0.0,0.0
2004,31133.0,1.1271997455200222,3.091042453358316,0.0,0.0
2005,31133.0,1.1271997455200222,3.1354942159291497,0.0,0.0
2006,31133.0,1.1271997455200222,3.4965075614664802,0.0,0.0
2007,31133.0,1.1271997455200222,3.5553480614894135,0.0,0.0
2003,31147.0,2.254549643955489,4.836281906951478,0.0,0.0
2004,31147.0,2.254549643955489,4.927253685157205,0.0,0.0
2005,31147.0,2.254549643955489,4.9344739331306915,0.0,0.0
2006,31147.0,2.254549643955489,4.727387818712341,0.0,0.0
2007,31147.0,2.254549643955489,4.74493212836325,0.0,0.0
2003,31151.0,2.627779689705598,5.662960480135946,0.0,0.0
2004,31151.0,2.627779689705598,5.442417710521793,0.0,0.0
2005,31151.0,2.627779689705598,5.501258210544727,0.0,0.0
2006,31151.0,2.627779689705598,5.497168225293202,0.0,0.0
2007,31151.0,2.627779689705598,5.402677381872279,0.0,0.0
2003,31153.0,4.808886239636203,7.533158807455563,0.0,0.0
2004,31153.0,4.808886239636203,7.496652438168283,0.0,0.0
2005,31153.0,4.808886239636203,7.5352967024440884,0.0,0.0
2006,31153.0,4.808886239636203,7.537430036586509,0.0,0.0
2007,31153.0,4.808886239636203,7.6128310304073565,0.0,0.0
2003,31155.0,2.9871959425317045,5.60947179518496,0.0,0.0
2004,31155.0,2.9871959425317045,5.602118820879701,0.0,0.0
2005,31155.0,2.9871959425317045,5.4680601411351315,0.0,0.0
2006,31155.0,2.9871959425317045,5.5053315359323625,0.0,0.0
2007,31155.0,2.9871959425317045,5.638354669333745,0.0,0.0
2003,31161.0,1.8242266593655565,4.454347296253507,0.0,0.0
2004,31161.0,1.8242266593655565,4.31748811353631,0.0,0.0
2005,31161.0,1.8242266593655565,4.2626798770413155,0.0,0.0
2006,31161.0,1.8242266593655565,4.276666119016055,0.0,0.0
2007,31161.0,1.8242266593655565,4.110873864173311,0.0,0.0
2003,31177.0,2.932792473780117,5.849324779946859,0.0,0.0
2004,31177.0,2.932792473780117,5.8377304471659395,0.0,0.0
2005,31177.0,2.932792473780117,5.730099782973574,0.0,0.0
2006,31177.0,2.932792473780117,5.673323267171493,0.0,0.0
2007,31177.0,2.932792473780117,5.598421958998375,0.0,0.0
2003,32007.0,3.8131083372537087,6.513230110912307,2007.0,1.0
2004,32007.0,3.8131083372537087,6.672032945461067,2007.0,1.0
2005,32007.0,3.8131083372537087,6.75110146893676,2007.0,1.0
2006,32007.0,3.8131083372537087,6.815639990074331,2007.0,1.0
2007,32007.0,3.8131083372537087,6.88653164253051,2007.0,1.0
2003,32011.0,0.501381164937991,2.5649493574615367,2007.0,1.0
2004,32011.0,0.501381164937991,3.1354942159291497,2007.0,1.0
2005,32011.0,0.501381164937991,2.833213344056216,2007.0,1.0
2006,32011.0,0.501381164937991,3.258096538021482,2007.0,1.0
2007,32011.0,0.501381164937991,3.332204510175204,2007.0,1.0
2003,32033.0,2.217136131161563,4.983606621708336,2007.0,1.0
2004,32033.0,2.217136131161563,4.912654885736052,2007.0,1.0
2005,32033.0,2.217136131161563,5.075173815233827,2007.0,1.0
2006,32033.0,2.217136131161563,5.187385805840755,2007.0,1.0
2007,32033.0,2.217136131161563,5.181783550292085,2007.0,1.0
2003,35006.0,3.2423970199095464,5.442417710521793,0.0,0.0
2004,35006.0,3.2423970199095464,5.135798437050262,0.0,0.0
2005,35006.0,3.2423970199095464,5.262690188904886,0.0,0.0
2006,35006.0,3.2423970199095464,5.472270673671475,0.0,0.0
2007,35006.0,3.2423970199095464,5.442417710521793,0.0,0.0
2003,35013.0,5.162967178059486,7.578656850594762,0.0,0.0
2004,35013.0,5.162967178059486,7.560601162768557,0.0,0.0
2005,35013.0,5.162967178059486,7.628517626575055,0.0,0.0
2006,35013.0,5.162967178059486,7.596894438144544,0.0,0.0
2007,35013.0,5.162967178059486,7.656810091480378,0.0,0.0
2003,35025.0,4.016581199311919,6.71901315438526,0.0,0.0
2004,35025.0,4.016581199311919,6.705639094860003,0.0,0.0
2005,35025.0,4.016581199311919,6.7912214627261855,0.0,0.0
2006,35025.0,4.016581199311919,6.891625897052253,0.0,0.0
2007,35025.0,4.016581199311919,7.0326242610280065,0.0,0.0
2003,35033.0,1.6448050562713916,3.044522437723423,0.0,0.0
2004,35033.0,1.6448050562713916,2.1972245773362196,0.0,0.0
2005,35033.0,1.6448050562713916,2.4849066497880004,0.0,0.0
2006,35033.0,1.6448050562713916,3.044522437723423,0.0,0.0
2007,35033.0,1.6448050562713916,2.833213344056216,0.0,0.0
2003,35045.0,4.7344513089998435,7.446585099157725,0.0,0.0
2004,35045.0,4.7344513089998435,7.377133712833954,0.0,0.0
2005,35045.0,4.7344513089998435,7.353081920515432,0.0,0.0
2006,35045.0,4.7344513089998435,7.367708572374371,0.0,0.0
2007,35045.0,4.7344513089998435,7.447751280047908,0.0,0.0
2003,37005.0,2.3680918951961654,4.624972813284271,2007.0,1.0
2004,37005.0,2.3680918951961654,4.584967478670572,2007.0,1.0
2005,37005.0,2.3680918951961654,4.672828834461906,2007.0,1.0
2006,37005.0,2.3680918951961654,4.634728988229636,2007.0,1.0
2007,37005.0,2.3680918951961654,4.624972813284271,2007.0,1.0
2003,37021.0,5.329476828797139,8.048788283534199,2007.0,1.0
2004,37021.0,5.329476828797139,8.065893546964274,2007.0,1.0
2005,37021.0,5.329476828797139,8.142063283104147,2007.0,1.0
2006,37021.0,5.329476828797139,8.183955717304954,2007.0,1.0
2007,37021.0,5.329476828797139,8.24800570160062,2007.0,1.0
2003,37025.0,4.875678123628633,7.623153068476902,2007.0,1.0
2004,37025.0,4.875678123628633,7.685703061234547,2007.0,1.0
2005,37025.0,4.875678123628633,7.7057128238944275,2007.0,1.0
2006,37025.0,4.875678123628633,7.808729306744399,2007.0,1.0
2007,37025.0,4.875678123628633,7.900636613018005,2007.0,1.0
2003,37029.0,1.929345132180618,3.295836866004329,2007.0,1.0
2004,37029.0,1.929345132180618,2.9444389791664403,2007.0,1.0
2005,37029.0,1.929345132180618,3.4657359027997265,2007.0,1.0
2006,37029.0,1.929345132180618,3.367295829986474,2007.0,1.0
2007,37029.0,1.929345132180618,3.258096538021482,2007.0,1.0
2003,37041.0,2.6759401471839763,5.0689042022202315,2007.0,1.0
2004,37041.0,2.6759401471839763,5.187385805840755,2007.0,1.0
2005,37041.0,2.6759401471839763,4.9344739331306915,2007.0,1.0
2006,37041.0,2.6759401471839763,5.081404364984463,2007.0,1.0
2007,37041.0,2.6759401471839763,5.081404364984463,2007.0,1.0
2003,37051.0,5.713610685841845,8.036249942132116,2007.0,1.0
2004,37051.0,5.713610685841845,8.042699496897637,2007.0,1.0
2005,37051.0,5.713610685841845,8.089482474360754,2007.0,1.0
2006,37051.0,5.713610685841845,8.126222529458525,2007.0,1.0
2007,37051.0,5.713610685841845,8.13973227971767,2007.0,1.0
2003,37057.0,4.992104657476821,7.284134806195205,2007.0,1.0
2004,37057.0,4.992104657476821,7.228388451573604,2007.0,1.0
2005,37057.0,4.992104657476821,7.22983877815125,2007.0,1.0
2006,37057.0,4.992104657476821,7.242082359256962,2007.0,1.0
2007,37057.0,4.992104657476821,7.240649694255466,2007.0,1.0
2003,37059.0,3.550622628482082,5.958424693029782,2007.0,1.0
2004,37059.0,3.550622628482082,5.942799375126701,2007.0,1.0
2005,37059.0,3.550622628482082,6.139884552226255,2007.0,1.0
2006,37059.0,3.550622628482082,6.135564891081739,2007.0,1.0
2007,37059.0,3.550622628482082,6.1092475827643655,2007.0,1.0
2003,37063.0,5.40857885280557,7.967973179662935,2007.0,1.0
2004,37063.0,5.40857885280557,7.964850887447313,2007.0,1.0
2005,37063.0,5.40857885280557,7.952966790923131,2007.0,1.0
2006,37063.0,5.40857885280557,8.02059914989697,2007.0,1.0
2007,37063.0,5.40857885280557,8.028455164114252,2007.0,1.0
2003,37075.0,2.078566158643882,4.02535169073515,2007.0,1.0
2004,37075.0,2.078566158643882,4.248495242049359,2007.0,1.0
2005,37075.0,2.078566158643882,4.174387269895637,2007.0,1.0
2006,37075.0,2.078566158643882,4.477336814478207,2007.0,1.0
2007,37075.0,2.078566158643882,4.7535901911063645,2007.0,1.0
2003,37079.0,2.943069620970685,4.61512051684126,2007.0,1.0
2004,37079.0,2.943069620970685,4.709530201312334,2007.0,1.0
2005,37079.0,2.943069620970685,4.51085950651685,2007.0,1.0
2006,37079.0,2.943069620970685,4.51085950651685,2007.0,1.0
2007,37079.0,2.943069620970685,4.51085950651685,2007.0,1.0
2003,37085.0,4.511134194061497,6.843749949006225,2007.0,1.0
2004,37085.0,4.511134194061497,6.85751406254539,2007.0,1.0
2005,37085.0,4.511134194061497,6.937314081223682,2007.0,1.0
2006,37085.0,4.511134194061497,7.035268599281097,2007.0,1.0
2007,37085.0,4.511134194061497,6.9930151229329605,2007.0,1.0
2003,37093.0,3.5158941782969686,5.231108616854587,2007.0,1.0
2004,37093.0,3.5158941782969686,5.14166355650266,2007.0,1.0
2005,37093.0,3.5158941782969686,5.288267030694535,2007.0,1.0
2006,37093.0,3.5158941782969686,5.25227342804663,2007.0,1.0
2007,37093.0,3.5158941782969686,5.308267697401205,2007.0,1.0
2003,37099.0,3.5001675222979673,5.793013608384144,2007.0,1.0
2004,37099.0,3.5001675222979673,5.755742213586912,2007.0,1.0
2005,37099.0,3.5001675222979673,5.82600010738045,2007.0,1.0
2006,37099.0,3.5001675222979673,5.849324779946859,2007.0,1.0
2007,37099.0,3.5001675222979673,5.973809611869261,2007.0,1.0
2003,37103.0,2.3399772122111084,3.828641396489095,2007.0,1.0
2004,37103.0,2.3399772122111084,3.6635616461296463,2007.0,1.0
2005,37103.0,2.3399772122111084,3.7612001156935624,2007.0,1.0
2006,37103.0,2.3399772122111084,4.110873864173311,2007.0,1.0
2007,37103.0,2.3399772122111084,3.1354942159291497,2007.0,1.0
2003,37105.0,3.892636291627956,6.598509028614515,2007.0,1.0
2004,37105.0,3.892636291627956,6.586171654854675,2007.0,1.0
2005,37105.0,3.892636291627956,6.675823221634848,2007.0,1.0
2006,37105.0,3.892636291627956,6.593044534142437,2007.0,1.0
2007,37105.0,3.892636291627956,6.650279048587422,2007.0,1.0
2003,37117.0,3.2423188765946676,5.356586274672012,2007.0,1.0
2004,37117.0,3.2423188765946676,5.402677381872279,2007.0,1.0
2005,37117.0,3.2423188765946676,5.488937726156687,2007.0,1.0
2006,37117.0,3.2423188765946676,5.442417710521793,2007.0,1.0
2007,37117.0,3.2423188765946676,5.4116460518550396,2007.0,1.0
2003,37123.0,3.2892224462887483,5.53338948872752,2007.0,1.0
2004,37123.0,3.2892224462887483,5.438079308923196,2007.0,1.0
2005,37123.0,3.2892224462887483,5.556828061699537,2007.0,1.0
2006,37123.0,3.2892224462887483,5.605802066295998,2007.0,1.0
2007,37123.0,3.2892224462887483,5.579729825986222,2007.0,1.0
2003,37127.0,4.470724089435168,7.170888478512505,2007.0,1.0
2004,37127.0,4.470724089435168,7.115582126184454,2007.0,1.0
2005,37127.0,4.470724089435168,7.116394144093465,2007.0,1.0
2006,37127.0,4.470724089435168,7.2254814727822945,2007.0,1.0
2007,37127.0,4.470724089435168,7.356279876550748,2007.0,1.0
2003,37155.0,4.8149366618606235,6.85751406254539,2007.0,1.0
2004,37155.0,4.8149366618606235,6.853299093186078,2007.0,1.0
2005,37155.0,4.8149366618606235,7.05444965813294,2007.0,1.0
2006,37155.0,4.8149366618606235,6.993932975223189,2007.0,1.0
2007,37155.0,4.8149366618606235,7.037905963447182,2007.0,1.0
2003,37161.0,4.141530265328824,6.300785794663244,2007.0,1.0
2004,37161.0,4.141530265328824,6.246106765481563,2007.0,1.0
2005,37161.0,4.141530265328824,6.255750041753367,2007.0,1.0
2006,37161.0,4.141530265328824,6.297109319933935,2007.0,1.0
2007,37161.0,4.141530265328824,6.428105272684596,2007.0,1.0
2003,37163.0,4.09702430184386,6.317164686747284,2007.0,1.0
2004,37163.0,4.09702430184386,6.385194398997726,2007.0,1.0
2005,37163.0,4.09702430184386,6.324358962381311,2007.0,1.0
2006,37163.0,4.09702430184386,6.342121418721152,2007.0,1.0
2007,37163.0,4.09702430184386,6.447305862541213,2007.0,1.0
2003,37165.0,3.583463381357287,6.154858094016418,2007.0,1.0
2004,37165.0,3.583463381357287,6.206575926724928,2007.0,1.0
2005,37165.0,3.583463381357287,6.148468295917647,2007.0,1.0
2006,37165.0,3.583463381357287,6.182084906716632,2007.0,1.0
2007,37165.0,3.583463381357287,6.163314804034641,2007.0,1.0
2003,37167.0,4.062165663857866,6.625392368007956,2007.0,1.0
2004,37167.0,4.062165663857866,6.543911845564792,2007.0,1.0
2005,37167.0,4.062165663857866,6.61338421837956,2007.0,1.0
2006,37167.0,4.062165663857866,6.6293632534374485,2007.0,1.0
2007,37167.0,4.062165663857866,6.617402977974478,2007.0,1.0
2003,37175.0,3.3787472528245637,5.676753802268282,2007.0,1.0
2004,37175.0,3.3787472528245637,5.707110264748875,2007.0,1.0
2005,37175.0,3.3787472528245637,5.75890177387728,2007.0,1.0
2006,37175.0,3.3787472528245637,5.780743515792329,2007.0,1.0
2007,37175.0,3.3787472528245637,5.713732805509369,2007.0,1.0
2003,37189.0,3.7540818173595696,6.326149473155099,2007.0,1.0
2004,37189.0,3.7540818173595696,6.3561076606958915,2007.0,1.0
2005,37189.0,3.7540818173595696,6.35088571671474,2007.0,1.0
2006,37189.0,3.7540818173595696,6.444131256700441,2007.0,1.0
2007,37189.0,3.7540818173595696,6.432940092739179,2007.0,1.0
2003,37191.0,4.730295092916992,7.247080584585756,2007.0,1.0
2004,37191.0,4.730295092916992,7.228388451573604,2007.0,1.0
2005,37191.0,4.730295092916992,7.217443431696533,2007.0,1.0
2006,37191.0,4.730295092916992,7.3098814858247865,2007.0,1.0
2007,37191.0,4.730295092916992,7.304515946460155,2007.0,1.0
2003,38001.0,0.9528155065565274,4.110873864173311,0.0,0.0
2004,38001.0,0.9528155065565274,4.0943445622221,0.0,0.0
2005,38001.0,0.9528155065565274,4.060443010546419,0.0,0.0
2006,38001.0,0.9528155065565274,3.8918202981106265,0.0,0.0
2007,38001.0,0.9528155065565274,4.174387269895637,0.0,0.0
2003,38021.0,1.7504165056936725,4.68213122712422,0.0,0.0
2004,38021.0,1.7504165056936725,4.290459441148391,0.0,0.0
2005,38021.0,1.7504165056936725,4.51085950651685,0.0,0.0
2006,38021.0,1.7504165056936725,4.74493212836325,0.0,0.0
2007,38021.0,1.7504165056936725,4.624972813284271,0.0,0.0
2003,38023.0,0.8254903675476585,4.110873864173311,0.0,0.0
2004,38023.0,0.8254903675476585,4.110873864173311,0.0,0.0
2005,38023.0,0.8254903675476585,3.871201010907891,0.0,0.0
2006,38023.0,0.8254903675476585,3.8918202981106265,0.0,0.0
2007,38023.0,0.8254903675476585,3.8501476017100584,0.0,0.0
2003,38035.0,4.191304894926439,7.2813856635702825,0.0,0.0
2004,38035.0,4.191304894926439,7.206377291472252,0.0,0.0
2005,38035.0,4.191304894926439,7.293697720601438,0.0,0.0
2006,38035.0,4.191304894926439,7.282073658093465,0.0,0.0
2007,38035.0,4.191304894926439,7.282073658093465,0.0,0.0
2003,38037.0,1.044156102872051,3.4657359027997265,0.0,0.0
2004,38037.0,1.044156102872051,3.2188758248682006,0.0,0.0
2005,38037.0,1.044156102872051,3.1354942159291497,0.0,0.0
2006,38037.0,1.044156102872051,3.295836866004329,0.0,0.0
2007,38037.0,1.044156102872051,3.4657359027997265,0.0,0.0
2003,38049.0,1.789590451943215,3.9889840465642745,0.0,0.0
2004,38049.0,1.789590451943215,3.6375861597263857,0.0,0.0
2005,38049.0,1.789590451943215,3.8918202981106265,0.0,0.0
2006,38049.0,1.789590451943215,3.828641396489095,0.0,0.0
2007,38049.0,1.789590451943215,4.02535169073515,0.0,0.0
2003,38061.0,1.8917556223867307,4.941642422609304,0.0,0.0
2004,38061.0,1.8917556223867307,4.709530201312334,0.0,0.0
2005,38061.0,1.8917556223867307,4.6443908991413725,0.0,0.0
2006,38061.0,1.8917556223867307,4.59511985013459,0.0,0.0
2007,38061.0,1.8917556223867307,4.736198448394496,0.0,0.0
2003,38063.0,1.3123786781697224,3.912023005428146,0.0,0.0
2004,38063.0,1.3123786781697224,4.04305126783455,0.0,0.0
2005,38063.0,1.3123786781697224,4.04305126783455,0.0,0.0
2006,38063.0,1.3123786781697224,3.8066624897703196,0.0,0.0
2007,38063.0,1.3123786781697224,3.713572066704308,0.0,0.0
2003,38073.0,1.7732559976634952,4.836281906951478,0.0,0.0
2004,38073.0,1.7732559976634952,4.875197323201151,0.0,0.0
2005,38073.0,1.7732559976634952,4.7535901911063645,0.0,0.0
2006,38073.0,1.7732559976634952,4.762173934797756,0.0,0.0
2007,38073.0,1.7732559976634952,4.795790545596741,0.0,0.0
2003,38097.0,2.1373566136262685,5.1647859739235145,0.0,0.0
2004,38097.0,2.1373566136262685,5.14166355650266,0.0,0.0
2005,38097.0,2.1373566136262685,5.017279836814924,0.0,0.0
2006,38097.0,2.1373566136262685,5.087596335232384,0.0,0.0
2007,38097.0,2.1373566136262685,5.056245805348308,0.0,0.0
2003,38099.0,2.5168089821336017,5.846438775057725,0.0,0.0
2004,38099.0,2.5168089821336017,5.771441123130016,0.0,0.0
2005,38099.0,2.5168089821336017,5.697093486505405,0.0,0.0
2006,38099.0,2.5168089821336017,5.69035945432406,0.0,0.0
2007,38099.0,2.5168089821336017,5.673323267171493,0.0,0.0
2003,38105.0,2.9837102983266655,6.1675164908883415,0.0,0.0
2004,38105.0,2.9837102983266655,6.07073772800249,0.0,0.0
2005,38105.0,2.9837102983266655,6.124683390894205,0.0,0.0
2006,38105.0,2.9837102983266655,6.169610732491456,0.0,0.0
2007,38105.0,2.9837102983266655,6.18826412308259,0.0,0.0
2003,39019.0,3.3616246065423323,5.4638318050256105,2007.0,1.0
2004,39019.0,3.3616246065423323,5.442417710521793,2007.0,1.0
2005,39019.0,3.3616246065423323,5.402677381872279,2007.0,1.0
2006,39019.0,3.3616246065423323,5.278114659230517,2007.0,1.0
2007,39019.0,3.3616246065423323,5.351858133476067,2007.0,1.0
2003,39021.0,3.660737148167656,5.8998973535824915,2007.0,1.0
2004,39021.0,3.660737148167656,5.7745515455444085,2007.0,1.0
2005,39021.0,3.660737148167656,5.802118375377063,2007.0,1.0
2006,39021.0,3.660737148167656,5.863631175598097,2007.0,1.0
2007,39021.0,3.660737148167656,5.783825182329737,2007.0,1.0
2003,39035.0,7.239916809273408,10.002019808600375,2007.0,1.0
2004,39035.0,7.239916809273408,9.94755228369823,2007.0,1.0
2005,39035.0,7.239916809273408,9.914674741926692,2007.0,1.0
2006,39035.0,7.239916809273408,9.915959454031448,2007.0,1.0
2007,39035.0,7.239916809273408,9.893740201081249,2007.0,1.0
2003,39047.0,3.3475504424313796,6.342121418721152,2007.0,1.0
2004,39047.0,3.3475504424313796,6.329720905522696,2007.0,1.0
2005,39047.0,3.3475504424313796,6.338594078203183,2007.0,1.0
2006,39047.0,3.3475504424313796,6.2324480165505225,2007.0,1.0
2007,39047.0,3.3475504424313796,6.244166900663736,2007.0,1.0
2003,39055.0,4.509704994170025,7.294377299288821,2007.0,1.0
2004,39055.0,4.509704994170025,7.242082359256962,2007.0,1.0
2005,39055.0,4.509704994170025,7.220373836723949,2007.0,1.0
2006,39055.0,4.509704994170025,7.309212365692763,2007.0,1.0
2007,39055.0,4.509704994170025,7.242797922793756,2007.0,1.0
2003,39063.0,4.2668261987340825,7.154615356913663,2007.0,1.0
2004,39063.0,4.2668261987340825,7.062191632286556,2007.0,1.0
2005,39063.0,4.2668261987340825,7.129297548929373,2007.0,1.0
2006,39063.0,4.2668261987340825,7.113956109566034,2007.0,1.0
2007,39063.0,4.2668261987340825,7.146772179452637,2007.0,1.0
2003,39071.0,3.7105186292174173,6.113682179832232,2007.0,1.0
2004,39071.0,3.7105186292174173,6.144185634125646,2007.0,1.0
2005,39071.0,3.7105186292174173,6.210600077024653,2007.0,1.0
2006,39071.0,3.7105186292174173,6.192362489474872,2007.0,1.0
2007,39071.0,3.7105186292174173,6.1070228877422545,2007.0,1.0
2003,39079.0,3.485569166881497,5.834810737062605,2007.0,1.0
2004,39079.0,3.485569166881497,5.755742213586912,2007.0,1.0
2005,39079.0,3.485569166881497,5.869296913133774,2007.0,1.0
2006,39079.0,3.485569166881497,5.82600010738045,2007.0,1.0
2007,39079.0,3.485569166881497,5.7899601708972535,2007.0,1.0
2003,39095.0,6.120416093227561,9.010547069270189,2007.0,1.0
2004,39095.0,6.120416093227561,8.927181388251986,2007.0,1.0
2005,39095.0,6.120416093227561,8.842026529498812,2007.0,1.0
2006,39095.0,6.120416093227561,8.840290669088972,2007.0,1.0
2007,39095.0,6.120416093227561,8.821732380934442,2007.0,1.0
2003,39097.0,3.694190326432513,5.976350909297934,2007.0,1.0
2004,39097.0,3.694190326432513,5.940171252720432,2007.0,1.0
2005,39097.0,3.694190326432513,6.133398042996649,2007.0,1.0
2006,39097.0,3.694190326432513,5.950642552587727,2007.0,1.0
2007,39097.0,3.694190326432513,5.855071922202427,2007.0,1.0
2003,39107.0,3.7117166880166934,6.776506992372183,2007.0,1.0
2004,39107.0,3.7117166880166934,6.769641976852503,2007.0,1.0
2005,39107.0,3.7117166880166934,6.734591659972948,2007.0,1.0
2006,39107.0,3.7117166880166934,6.805722553416985,2007.0,1.0
2007,39107.0,3.7117166880166934,6.71901315438526,2007.0,1.0
2003,39111.0,2.719978771967484,3.332204510175204,2007.0,1.0
2004,39111.0,2.719978771967484,3.258096538021482,2007.0,1.0
2005,39111.0,2.719978771967484,3.5263605246161616,2007.0,1.0
2006,39111.0,2.719978771967484,3.4965075614664802,2007.0,1.0
2007,39111.0,2.719978771967484,3.4011973816621555,2007.0,1.0
2003,39119.0,4.437756945927255,7.1204443723924875,2007.0,1.0
2004,39119.0,4.437756945927255,7.025538314638521,2007.0,1.0
2005,39119.0,4.437756945927255,6.946013991099227,2007.0,1.0
2006,39119.0,4.437756945927255,6.859614903654202,2007.0,1.0
2007,39119.0,4.437756945927255,6.895682697747868,2007.0,1.0
2003,39143.0,4.123773906246104,6.831953565565855,2007.0,1.0
2004,39143.0,4.123773906246104,6.828712071641684,2007.0,1.0
2005,39143.0,4.123773906246104,6.745236349484363,2007.0,1.0
2006,39143.0,4.123773906246104,6.733401891837359,2007.0,1.0
2007,39143.0,4.123773906246104,6.7650389767805414,2007.0,1.0
2003,39163.0,2.5499138110966104,4.23410650459726,2007.0,1.0
2004,39163.0,2.5499138110966104,4.248495242049359,2007.0,1.0
2005,39163.0,2.5499138110966104,4.0943445622221,2007.0,1.0
2006,39163.0,2.5499138110966104,3.871201010907891,2007.0,1.0
2007,39163.0,2.5499138110966104,4.007333185232471,2007.0,1.0
2003,39173.0,4.796327591444445,7.557994958530806,2007.0,1.0
2004,39173.0,4.796327591444445,7.52131798019924,2007.0,1.0
2005,39173.0,4.796327591444445,7.465082736399547,2007.0,1.0
2006,39173.0,4.796327591444445,7.473637108496206,2007.0,1.0
2007,39173.0,4.796327591444445,7.5126175446745105,2007.0,1.0
2003,40003.0,1.809108107562668,4.02535169073515,0.0,0.0
2004,40003.0,1.809108107562668,3.7612001156935624,0.0,0.0
2005,40003.0,1.809108107562668,3.912023005428146,0.0,0.0
2006,40003.0,1.809108107562668,3.8501476017100584,0.0,0.0
2007,40003.0,1.809108107562668,3.9889840465642745,0.0,0.0
2003,40013.0,3.598243333854492,6.1779441140506,0.0,0.0
2004,40013.0,3.598243333854492,6.2422232654551655,0.0,0.0
2005,40013.0,3.598243333854492,6.280395838960195,0.0,0.0
2006,40013.0,3.598243333854492,6.135564891081739,0.0,0.0
2007,40013.0,3.598243333854492,6.192362489474872,0.0,0.0
2003,40015.0,3.4061849231731944,5.459585514144159,0.0,0.0
2004,40015.0,3.4061849231731944,5.278114659230517,0.0,0.0
2005,40015.0,3.4061849231731944,5.327876168789581,0.0,0.0
2006,40015.0,3.4061849231731944,5.4116460518550396,0.0,0.0
2007,40015.0,3.4061849231731944,5.389071729816501,0.0,0.0
2003,40017.0,4.473887691267391,7.121252453244542,0.0,0.0
2004,40017.0,4.473887691267391,7.085901464365611,0.0,0.0
2005,40017.0,4.473887691267391,7.00033446027523,0.0,0.0
2006,40017.0,4.473887691267391,7.078341579557671,0.0,0.0
2007,40017.0,4.473887691267391,7.0909098220799835,0.0,0.0
2003,40025.0,1.146767330555157,3.8066624897703196,0.0,0.0
2004,40025.0,1.146767330555157,3.58351893845611,0.0,0.0
2005,40025.0,1.146767330555157,3.5553480614894135,0.0,0.0
2006,40025.0,1.146767330555157,3.9318256327243257,0.0,0.0
2007,40025.0,1.146767330555157,3.5553480614894135,0.0,0.0
2003,40039.0,3.26354321636336,6.045005314036012,0.0,0.0
2004,40039.0,3.26354321636336,5.986452005284438,0.0,0.0
2005,40039.0,3.26354321636336,5.8998973535824915,0.0,0.0
2006,40039.0,3.26354321636336,5.983936280687191,0.0,0.0
2007,40039.0,3.26354321636336,6.023447592961033,0.0,0.0
2003,40063.0,2.649997269653593,4.624972813284271,0.0,0.0
2004,40063.0,2.649997269653593,4.454347296253507,0.0,0.0
2005,40063.0,2.649997269653593,4.276666119016055,0.0,0.0
2006,40063.0,2.649997269653593,4.110873864173311,0.0,0.0
2007,40063.0,2.649997269653593,4.5217885770490405,0.0,0.0
2003,40069.0,2.3526125865936938,4.499809670330265,0.0,0.0
2004,40069.0,2.3526125865936938,4.382026634673881,0.0,0.0
2005,40069.0,2.3526125865936938,4.189654742026425,0.0,0.0
2006,40069.0,2.3526125865936938,4.189654742026425,0.0,0.0
2007,40069.0,2.3526125865936938,4.663439094112067,0.0,0.0
2003,40075.0,2.325031281823876,4.605170185988092,0.0,0.0
2004,40075.0,2.325031281823876,4.382026634673881,0.0,0.0
2005,40075.0,2.325031281823876,4.2626798770413155,0.0,0.0
2006,40075.0,2.325031281823876,4.2626798770413155,0.0,0.0
2007,40075.0,2.325031281823876,4.110873864173311,0.0,0.0
2003,40083.0,3.5241227284994534,5.655991810819852,0.0,0.0
2004,40083.0,3.5241227284994534,5.384495062789089,0.0,0.0
2005,40083.0,3.5241227284994534,5.429345628954441,0.0,0.0
2006,40083.0,3.5241227284994534,5.438079308923196,0.0,0.0
2007,40083.0,3.5241227284994534,5.472270673671475,0.0,0.0
2003,40101.0,4.2406214679447825,7.026426808699636,0.0,0.0
2004,40101.0,4.2406214679447825,6.794586580876499,0.0,0.0
2005,40101.0,4.2406214679447825,6.910750787961936,0.0,0.0
2006,40101.0,4.2406214679447825,6.951772164398911,0.0,0.0
2007,40101.0,4.2406214679447825,6.78332520060396,0.0,0.0
2003,40119.0,4.222297926532561,6.960347729101308,0.0,0.0
2004,40119.0,4.222297926532561,6.877296071497429,0.0,0.0
2005,40119.0,4.222297926532561,6.720220155135295,0.0,0.0
2006,40119.0,4.222297926532561,6.810142450115136,0.0,0.0
2007,40119.0,4.222297926532561,6.836259277277067,0.0,0.0
2003,40137.0,3.765423741753722,6.206575926724928,0.0,0.0
2004,40137.0,3.765423741753722,6.171700597410915,0.0,0.0
2005,40137.0,3.765423741753722,6.194405391104672,0.0,0.0
2006,40137.0,3.765423741753722,6.302618975744905,0.0,0.0
2007,40137.0,3.765423741753722,6.3080984415095305,0.0,0.0
2003,40143.0,6.3338105706461185,9.27556615689389,0.0,0.0
2004,40143.0,6.3338105706461185,9.185022563991893,0.0,0.0
2005,40143.0,6.3338105706461185,9.213036733523925,0.0,0.0
2006,40143.0,6.3338105706461185,9.317758768743452,0.0,0.0
2007,40143.0,6.3338105706461185,9.361085258668608,0.0,0.0
2003,40145.0,4.0516284138133685,5.8916442118257715,0.0,0.0
2004,40145.0,4.0516284138133685,5.8522024797744745,0.0,0.0
2005,40145.0,4.0516284138133685,5.924255797414532,0.0,0.0
2006,40145.0,4.0516284138133685,6.0063531596017325,0.0,0.0
2007,40145.0,4.0516284138133685,6.021023349349527,0.0,0.0
2003,40153.0,2.917013688842586,5.733341276897746,0.0,0.0
2004,40153.0,2.917013688842586,5.641907070938114,0.0,0.0
2005,40153.0,2.917013688842586,5.726847747587197,0.0,0.0
2006,40153.0,2.917013688842586,5.869296913133774,0.0,0.0
2007,40153.0,2.917013688842586,5.950642552587727,0.0,0.0
2003,45007.0,5.110420295420896,7.6586995582682995,0.0,0.0
2004,45007.0,5.110420295420896,7.611842399580417,0.0,0.0
2005,45007.0,5.110420295420896,7.622174594817622,0.0,0.0
2006,45007.0,5.110420295420896,7.658227526161352,0.0,0.0
2007,45007.0,5.110420295420896,7.639642287858013,0.0,0.0
2003,45009.0,2.8128905815131486,5.030437921392435,0.0,0.0
2004,45009.0,2.8128905815131486,4.9344739331306915,0.0,0.0
2005,45009.0,2.8128905815131486,5.1298987149230735,0.0,0.0
2006,45009.0,2.8128905815131486,5.056245805348308,0.0,0.0
2007,45009.0,2.8128905815131486,5.14166355650266,0.0,0.0
2003,45013.0,4.7952697488486296,7.5822291942764615,0.0,0.0
2004,45013.0,4.7952697488486296,7.570443252057374,0.0,0.0
2005,45013.0,4.7952697488486296,7.6511201757027,0.0,0.0
2006,45013.0,4.7952697488486296,7.7458682297922685,0.0,0.0
2007,45013.0,4.7952697488486296,7.717796211013582,0.0,0.0
2003,45017.0,2.720308098497712,4.219507705176107,0.0,0.0
2004,45017.0,2.720308098497712,4.127134385045092,0.0,0.0
2005,45017.0,2.720308098497712,4.143134726391533,0.0,0.0
2006,45017.0,2.720308098497712,4.174387269895637,0.0,0.0
2007,45017.0,2.720308098497712,4.23410650459726,0.0,0.0
2003,45019.0,5.736472292478859,8.522379718103538,0.0,0.0
2004,45019.0,5.736472292478859,8.509362612301048,0.0,0.0
2005,45019.0,5.736472292478859,8.605753368395717,0.0,0.0
2006,45019.0,5.736472292478859,8.700181192753353,0.0,0.0
2007,45019.0,5.736472292478859,8.71292443512011,0.0,0.0
2003,45023.0,3.5283585272788343,5.3471075307174685,0.0,0.0
2004,45023.0,3.5283585272788343,5.351858133476067,0.0,0.0
2005,45023.0,3.5283585272788343,5.356586274672012,0.0,0.0
2006,45023.0,3.5283585272788343,5.476463551931511,0.0,0.0
2007,45023.0,3.5283585272788343,5.5254529391317835,0.0,0.0
2003,45025.0,3.7557901593965632,5.805134968916488,0.0,0.0
2004,45025.0,3.7557901593965632,5.733341276897746,0.0,0.0
2005,45025.0,3.7557901593965632,5.8522024797744745,0.0,0.0
2006,45025.0,3.7557901593965632,5.783825182329737,0.0,0.0
2007,45025.0,3.7557901593965632,5.8998973535824915,0.0,0.0
2003,45037.0,3.2025431702473033,5.099866427824199,0.0,0.0
2004,45037.0,3.2025431702473033,4.969813299576001,0.0,0.0
2005,45037.0,3.2025431702473033,5.030437921392435,0.0,0.0
2006,45037.0,3.2025431702473033,4.997212273764115,0.0,0.0
2007,45037.0,3.2025431702473033,5.272999558563747,0.0,0.0
2003,45051.0,5.28131870446459,7.987864096085687,0.0,0.0
2004,45051.0,5.28131870446459,7.974532844130228,0.0,0.0
2005,45051.0,5.28131870446459,8.112827478751374,0.0,0.0
2006,45051.0,5.28131870446459,8.199738960630786,0.0,0.0
2007,45051.0,5.28131870446459,8.286521373681236,0.0,0.0
2003,45055.0,3.9636092568995793,6.1779441140506,0.0,0.0
2004,45055.0,3.9636092568995793,6.302618975744905,0.0,0.0
2005,45055.0,3.9636092568995793,6.408528791059498,0.0,0.0
2006,45055.0,3.9636092568995793,6.285998094508865,0.0,0.0
2007,45055.0,3.9636092568995793,6.3818160174060985,0.0,0.0
2003,45059.0,4.242290316970408,6.421622267806518,0.0,0.0
2004,45059.0,4.242290316970408,6.257667587882639,0.0,0.0
2005,45059.0,4.242290316970408,6.324358962381311,0.0,0.0
2006,45059.0,4.242290316970408,6.3561076606958915,0.0,0.0
2007,45059.0,4.242290316970408,6.342121418721152,0.0,0.0
2003,45067.0,3.5685744910702875,5.69035945432406,0.0,0.0
2004,45067.0,3.5685744910702875,5.605802066295998,0.0,0.0
2005,45067.0,3.5685744910702875,5.6131281063880705,0.0,0.0
2006,45067.0,3.5685744910702875,5.645446897643238,0.0,0.0
2007,45067.0,3.5685744910702875,5.638354669333745,0.0,0.0
2003,45073.0,4.192907023378928,6.565264970035361,0.0,0.0
2004,45073.0,4.192907023378928,6.432940092739179,0.0,0.0
2005,45073.0,4.192907023378928,6.396929655216146,0.0,0.0
2006,45073.0,4.192907023378928,6.418364935936212,0.0,0.0
2007,45073.0,4.192907023378928,6.444131256700441,0.0,0.0
2003,45081.0,2.953920205739551,5.049856007249537,0.0,0.0
2004,45081.0,2.953920205739551,5.10594547390058,0.0,0.0
2005,45081.0,2.953920205739551,5.153291594497779,0.0,0.0
2006,45081.0,2.953920205739551,5.1647859739235145,0.0,0.0
2007,45081.0,2.953920205739551,5.111987788356544,0.0,0.0
2003,45087.0,3.397222826906744,5.225746673713202,0.0,0.0
2004,45087.0,3.397222826906744,5.017279836814924,0.0,0.0
2005,45087.0,3.397222826906744,5.093750200806762,0.0,0.0
2006,45087.0,3.397222826906744,5.327876168789581,0.0,0.0
2007,45087.0,3.397222826906744,5.407171771460119,0.0,0.0
2003,46013.0,3.5684053006460617,6.74993119378857,0.0,0.0
2004,46013.0,3.5684053006460617,6.68586094706836,0.0,0.0
2005,46013.0,3.5684053006460617,6.70196036600254,0.0,0.0
2006,46013.0,3.5684053006460617,6.782192056006791,0.0,0.0
2007,46013.0,3.5684053006460617,6.786716950605081,0.0,0.0
2003,46021.0,0.5777363290486176,3.044522437723423,0.0,0.0
2004,46021.0,0.5777363290486176,2.995732273553991,0.0,0.0
2005,46021.0,0.5777363290486176,2.70805020110221,0.0,0.0
2006,46021.0,0.5777363290486176,2.70805020110221,0.0,0.0
2007,46021.0,0.5777363290486176,2.5649493574615367,0.0,0.0
2003,46029.0,3.254127131880836,6.616065185132817,0.0,0.0
2004,46029.0,3.254127131880836,6.56244409369372,0.0,0.0
2005,46029.0,3.254127131880836,6.6240652277998935,0.0,0.0
2006,46029.0,3.254127131880836,6.593044534142437,0.0,0.0
2007,46029.0,3.254127131880836,6.5722825426940075,0.0,0.0
2003,46033.0,1.9844438130575563,4.23410650459726,0.0,0.0
2004,46033.0,1.9844438130575563,4.189654742026425,0.0,0.0
2005,46033.0,1.9844438130575563,4.418840607796598,0.0,0.0
2006,46033.0,1.9844438130575563,4.477336814478207,0.0,0.0
2007,46033.0,1.9844438130575563,4.394449154672439,0.0,0.0
2003,46047.0,2.008616635899557,4.605170185988092,0.0,0.0
2004,46047.0,2.008616635899557,4.6913478822291435,0.0,0.0
2005,46047.0,2.008616635899557,4.532599493153256,0.0,0.0
2006,46047.0,2.008616635899557,4.8283137373023015,0.0,0.0
2007,46047.0,2.008616635899557,4.836281906951478,0.0,0.0
2003,46065.0,2.802208202252043,6.133398042996649,0.0,0.0
2004,46065.0,2.802208202252043,6.126869184114185,0.0,0.0
2005,46065.0,2.802208202252043,6.1675164908883415,0.0,0.0
2006,46065.0,2.802208202252043,6.135564891081739,0.0,0.0
2007,46065.0,2.802208202252043,6.104793232414985,0.0,0.0
2003,46075.0,0.1764711431157791,3.4965075614664802,0.0,0.0
2004,46075.0,0.1764711431157791,3.4965075614664802,0.0,0.0
2005,46075.0,0.1764711431157791,3.258096538021482,0.0,0.0
2006,46075.0,0.1764711431157791,2.9444389791664403,0.0,0.0
2007,46075.0,0.1764711431157791,3.1780538303479458,0.0,0.0
2003,46079.0,2.422676573251866,5.459585514144159,0.0,0.0
2004,46079.0,2.422676573251866,5.313205979041787,0.0,0.0
2005,46079.0,2.422676573251866,5.424950017481403,0.0,0.0
2006,46079.0,2.422676573251866,5.303304908059076,0.0,0.0
2007,46079.0,2.422676573251866,5.3230099791384085,0.0,0.0
2003,46095.0,0.7338091622788351,2.3978952727983707,0.0,0.0
2004,46095.0,0.7338091622788351,2.70805020110221,0.0,0.0
2005,46095.0,0.7338091622788351,2.833213344056216,0.0,0.0
2006,46095.0,0.7338091622788351,2.9444389791664403,0.0,0.0
2007,46095.0,0.7338091622788351,3.367295829986474,0.0,0.0
2003,46105.0,1.2128334327581325,4.04305126783455,0.0,0.0
2004,46105.0,1.2128334327581325,4.02535169073515,0.0,0.0
2005,46105.0,1.2128334327581325,4.204692619390966,0.0,0.0
2006,46105.0,1.2128334327581325,4.174387269895637,0.0,0.0
2007,46105.0,1.2128334327581325,4.07753744390572,0.0,0.0
2003,46109.0,2.3041838143577427,5.147494476813453,0.0,0.0
2004,46109.0,2.3041838143577427,5.159055299214529,0.0,0.0
2005,46109.0,2.3041838143577427,5.247024072160486,0.0,0.0
2006,46109.0,2.3041838143577427,5.214935757608986,0.0,0.0
2007,46109.0,2.3041838143577427,5.1298987149230735,0.0,0.0
2003,46115.0,2.0087508010570665,4.812184355372417,0.0,0.0
2004,46115.0,2.0087508010570665,4.912654885736052,0.0,0.0
2005,46115.0,2.0087508010570665,5.0238805208462765,0.0,0.0
2006,46115.0,2.0087508010570665,5.087596335232384,0.0,0.0
2007,46115.0,2.0087508010570665,5.056245805348308,0.0,0.0
2003,46119.0,0.4421184257561999,2.833213344056216,0.0,0.0
2004,46119.0,0.4421184257561999,2.995732273553991,0.0,0.0
2005,46119.0,0.4421184257561999,2.70805020110221,0.0,0.0
2006,46119.0,0.4421184257561999,2.995732273553991,0.0,0.0
2007,46119.0,0.4421184257561999,2.8903717578961645,0.0,0.0
2003,46121.0,2.2027647577118348,3.4965075614664802,0.0,0.0
2004,46121.0,2.2027647577118348,3.7612001156935624,0.0,0.0
2005,46121.0,2.2027647577118348,3.4657359027997265,0.0,0.0
2006,46121.0,2.2027647577118348,3.58351893845611,0.0,0.0
2007,46121.0,2.2027647577118348,3.1780538303479458,0.0,0.0
2003,47005.0,2.8056002946680594,5.0689042022202315,0.0,0.0
2004,47005.0,2.8056002946680594,4.955827057601261,0.0,0.0
2005,47005.0,2.8056002946680594,4.990432586778736,0.0,0.0
2006,47005.0,2.8056002946680594,5.003946305945459,0.0,0.0
2007,47005.0,2.8056002946680594,4.941642422609304,0.0,0.0
2003,47007.0,2.51503163475992,3.970291913552122,0.0,0.0
2004,47007.0,2.51503163475992,3.8501476017100584,0.0,0.0
2005,47007.0,2.51503163475992,4.07753744390572,0.0,0.0
2006,47007.0,2.51503163475992,3.9318256327243257,0.0,0.0
2007,47007.0,2.51503163475992,4.1588830833596715,0.0,0.0
2003,47009.0,4.6617678871024815,6.943122422819428,0.0,0.0
2004,47009.0,4.6617678871024815,7.002155954403621,0.0,0.0
2005,47009.0,4.6617678871024815,7.068172000388042,0.0,0.0
2006,47009.0,4.6617678871024815,7.1204443723924875,0.0,0.0
2007,47009.0,4.6617678871024815,7.0967213784947605,0.0,0.0
2003,47013.0,3.6852227766103924,5.537334267018537,0.0,0.0
2004,47013.0,3.6852227766103924,5.541263545158426,0.0,0.0
2005,47013.0,3.6852227766103924,5.683579767338681,0.0,0.0
2006,47013.0,3.6852227766103924,5.6131281063880705,0.0,0.0
2007,47013.0,3.6852227766103924,5.655991810819852,0.0,0.0
2003,47029.0,3.513483857390715,5.3612921657094255,0.0,0.0
2004,47029.0,3.513483857390715,5.236441962829949,0.0,0.0
2005,47029.0,3.513483857390715,5.3471075307174685,0.0,0.0
2006,47029.0,3.513483857390715,5.3230099791384085,0.0,0.0
2007,47029.0,3.513483857390715,5.438079308923196,0.0,0.0
2003,47047.0,3.3605836987768583,5.0689042022202315,0.0,0.0
2004,47047.0,3.3605836987768583,5.075173815233827,0.0,0.0
2005,47047.0,3.3605836987768583,5.147494476813453,0.0,0.0
2006,47047.0,3.3605836987768583,5.407171771460119,0.0,0.0
2007,47047.0,3.3605836987768583,5.480638923341991,0.0,0.0
2003,47065.0,5.729762063615149,8.573195381531523,0.0,0.0
2004,47065.0,5.729762063615149,8.60300384782935,0.0,0.0
2005,47065.0,5.729762063615149,8.631949428714426,0.0,0.0
2006,47065.0,5.729762063615149,8.557759153162898,0.0,0.0
2007,47065.0,5.729762063615149,8.563695025067657,0.0,0.0
2003,47073.0,3.980858531203577,6.126869184114185,0.0,0.0
2004,47073.0,3.980858531203577,6.008813185442595,0.0,0.0
2005,47073.0,3.980858531203577,5.934894195619588,0.0,0.0
2006,47073.0,3.980858531203577,6.042632833682381,0.0,0.0
2007,47073.0,3.980858531203577,5.937536205082426,0.0,0.0
2003,47081.0,3.10436243807944,4.983606621708336,0.0,0.0
2004,47081.0,3.10436243807944,4.852030263919617,0.0,0.0
2005,47081.0,3.10436243807944,4.8283137373023015,0.0,0.0
2006,47081.0,3.10436243807944,4.890349128221754,0.0,0.0
2007,47081.0,3.10436243807944,5.0106352940962555,0.0,0.0
2003,47097.0,3.299570627573857,4.736198448394496,0.0,0.0
2004,47097.0,3.299570627573857,4.727387818712341,0.0,0.0
2005,47097.0,3.299570627573857,4.5217885770490405,0.0,0.0
2006,47097.0,3.299570627573857,4.787491742782046,0.0,0.0
2007,47097.0,3.299570627573857,4.882801922586371,0.0,0.0
2003,47099.0,3.687027740750462,5.8971538676367405,0.0,0.0
2004,47099.0,3.687027740750462,5.918893854273146,0.0,0.0
2005,47099.0,3.687027740750462,5.966146739123692,0.0,0.0
2006,47099.0,3.687027740750462,5.966146739123692,0.0,0.0
2007,47099.0,3.687027740750462,6.052089168924417,0.0,0.0
2003,47125.0,4.903554781573008,7.316548177182976,0.0,0.0
2004,47125.0,4.903554781573008,7.334981878871814,0.0,0.0
2005,47125.0,4.903554781573008,7.388946097618437,0.0,0.0
2006,47125.0,4.903554781573008,7.425953657077541,0.0,0.0
2007,47125.0,4.903554781573008,7.51479976048867,0.0,0.0
2003,47145.0,3.9495114498391377,6.023447592961033,0.0,0.0
2004,47145.0,3.9495114498391377,6.102558594613569,0.0,0.0
2005,47145.0,3.9495114498391377,6.192362489474872,0.0,0.0
2006,47145.0,3.9495114498391377,6.07993319509559,0.0,0.0
2007,47145.0,3.9495114498391377,6.049733455231958,0.0,0.0
2003,47157.0,6.799581922104186,9.486076373409563,0.0,0.0
2004,47157.0,6.799581922104186,9.447702360527948,0.0,0.0
2005,47157.0,6.799581922104186,9.40640045488065,0.0,0.0
2006,47157.0,6.799581922104186,9.470317173335742,0.0,0.0
2007,47157.0,6.799581922104186,9.524932109734822,0.0,0.0
2003,47171.0,2.8716984926305433,4.997212273764115,0.0,0.0
2004,47171.0,2.8716984926305433,4.6913478822291435,0.0,0.0
2005,47171.0,2.8716984926305433,4.859812404361672,0.0,0.0
2006,47171.0,2.8716984926305433,4.890349128221754,0.0,0.0
2007,47171.0,2.8716984926305433,4.859812404361672,0.0,0.0
2003,47173.0,2.879647794533189,4.51085950651685,0.0,0.0
2004,47173.0,2.879647794533189,4.343805421853684,0.0,0.0
2005,47173.0,2.879647794533189,4.330733340286331,0.0,0.0
2006,47173.0,2.879647794533189,4.634728988229636,0.0,0.0
2007,47173.0,2.879647794533189,4.454347296253507,0.0,0.0
2003,48015.0,3.1608228934195837,5.739792912179234,0.0,0.0
2004,48015.0,3.1608228934195837,5.8664680569332965,0.0,0.0
2005,48015.0,3.1608228934195837,5.8664680569332965,0.0,0.0
2006,48015.0,3.1608228934195837,5.8998973535824915,0.0,0.0
2007,48015.0,3.1608228934195837,5.998936561946683,0.0,0.0
2003,48019.0,2.870452457127233,4.7535901911063645,0.0,0.0
2004,48019.0,2.870452457127233,4.672828834461906,0.0,0.0
2005,48019.0,2.870452457127233,4.836281906951478,0.0,0.0
2006,48019.0,2.870452457127233,4.795790545596741,0.0,0.0
2007,48019.0,2.870452457127233,4.795790545596741,0.0,0.0
2003,48025.0,3.476892189364225,5.220355825078324,0.0,0.0
2004,48025.0,3.476892189364225,5.241747015059643,0.0,0.0
2005,48025.0,3.476892189364225,5.19295685089021,0.0,0.0
2006,48025.0,3.476892189364225,5.365976015021851,0.0,0.0
2007,48025.0,3.476892189364225,5.332718793265369,0.0,0.0
2003,48031.0,2.1303722703483787,4.574710978503383,0.0,0.0
2004,48031.0,2.1303722703483787,4.605170185988092,0.0,0.0
2005,48031.0,2.1303722703483787,4.418840607796598,0.0,0.0
2006,48031.0,2.1303722703483787,4.454347296253507,0.0,0.0
2007,48031.0,2.1303722703483787,4.59511985013459,0.0,0.0
2003,48043.0,2.182223736322862,4.836281906951478,0.0,0.0
2004,48043.0,2.182223736322862,4.890349128221754,0.0,0.0
2005,48043.0,2.182223736322862,5.1647859739235145,0.0,0.0
2006,48043.0,2.182223736322862,5.327876168789581,0.0,0.0
2007,48043.0,2.182223736322862,5.497168225293202,0.0,0.0
2003,48055.0,3.471780099784038,5.351858133476067,0.0,0.0
2004,48055.0,3.471780099784038,5.497168225293202,0.0,0.0
2005,48055.0,3.471780099784038,5.37989735354046,0.0,0.0
2006,48055.0,3.471780099784038,5.44673737166631,0.0,0.0
2007,48055.0,3.471780099784038,5.43372200355424,0.0,0.0
2003,48061.0,5.814807914290052,7.841492924460013,0.0,0.0
2004,48061.0,5.814807914290052,7.816416983691801,0.0,0.0
2005,48061.0,5.814807914290052,7.742402021815782,0.0,0.0
2006,48061.0,5.814807914290052,7.818430272070656,0.0,0.0
2007,48061.0,5.814807914290052,7.927685045615778,0.0,0.0
2003,48073.0,3.842865834730533,6.352629396319567,0.0,0.0
2004,48073.0,3.842865834730533,6.077642243349034,0.0,0.0
2005,48073.0,3.842865834730533,6.194405391104672,0.0,0.0
2006,48073.0,3.842865834730533,6.210600077024653,0.0,0.0
2007,48073.0,3.842865834730533,6.226536669287466,0.0,0.0
2003,48077.0,2.398440578637567,4.343805421853684,0.0,0.0
2004,48077.0,2.398440578637567,4.110873864173311,0.0,0.0
2005,48077.0,2.398440578637567,4.1588830833596715,0.0,0.0
2006,48077.0,2.398440578637567,3.912023005428146,0.0,0.0
2007,48077.0,2.398440578637567,3.8066624897703196,0.0,0.0
2003,48113.0,7.704766405898512,10.442696530693889,0.0,0.0
2004,48113.0,7.704766405898512,10.33912616065184,0.0,0.0
2005,48113.0,7.704766405898512,10.337118907970643,0.0,0.0
2006,48113.0,7.704766405898512,10.378478723292902,0.0,0.0
2007,48113.0,7.704766405898512,10.435262205052501,0.0,0.0
2003,48117.0,2.9210626052169615,5.424950017481403,0.0,0.0
2004,48117.0,2.9210626052169615,5.2832037287379885,0.0,0.0
2005,48117.0,2.9210626052169615,5.267858159063328,0.0,0.0
2006,48117.0,2.9210626052169615,5.4638318050256105,0.0,0.0
2007,48117.0,2.9210626052169615,5.497168225293202,0.0,0.0
2003,48121.0,6.070682299214611,8.623533227187563,0.0,0.0
2004,48121.0,6.070682299214611,8.630343289348893,0.0,0.0
2005,48121.0,6.070682299214611,8.682538124003075,0.0,0.0
2006,48121.0,6.070682299214611,8.757311846936409,0.0,0.0
2007,48121.0,6.070682299214611,8.80956425335415,0.0,0.0
2003,48151.0,1.4687955826316343,2.9444389791664403,0.0,0.0
2004,48151.0,1.4687955826316343,2.995732273553991,0.0,0.0
2005,48151.0,1.4687955826316343,2.5649493574615367,0.0,0.0
2006,48151.0,1.4687955826316343,2.995732273553991,0.0,0.0
2007,48151.0,1.4687955826316343,2.4849066497880004,0.0,0.0
2003,48173.0,0.3407487933884731,2.3978952727983707,0.0,0.0
2004,48173.0,0.3407487933884731,1.791759469228055,0.0,0.0
2005,48173.0,0.3407487933884731,1.9459101490553132,0.0,0.0
2006,48173.0,0.3407487933884731,2.0794415416798357,0.0,0.0
2007,48173.0,0.3407487933884731,1.3862943611198906,0.0,0.0
2003,48213.0,4.294246780663228,6.570882962339584,0.0,0.0
2004,48213.0,4.294246780663228,6.473890696352274,0.0,0.0
2005,48213.0,4.294246780663228,6.396929655216146,0.0,0.0
2006,48213.0,4.294246780663228,6.495265555937008,0.0,0.0
2007,48213.0,4.294246780663228,6.464588303689961,0.0,0.0
2003,48221.0,3.716008121502189,6.236369590203704,0.0,0.0
2004,48221.0,3.716008121502189,6.137727054086234,0.0,0.0
2005,48221.0,3.716008121502189,6.056784013228625,0.0,0.0
2006,48221.0,3.716008121502189,6.253828811575473,0.0,0.0
2007,48221.0,3.716008121502189,6.363028103540465,0.0,0.0
2003,48223.0,3.464485120898074,5.955837369464831,0.0,0.0
2004,48223.0,3.464485120898074,5.918893854273146,0.0,0.0
2005,48223.0,3.464485120898074,5.857933154483459,0.0,0.0
2006,48223.0,3.464485120898074,5.950642552587727,0.0,0.0
2007,48223.0,3.464485120898074,5.905361848054571,0.0,0.0
2003,48245.0,5.5296314479875415,8.017637159908478,0.0,0.0
2004,48245.0,5.5296314479875415,7.923348211930154,0.0,0.0
2005,48245.0,5.5296314479875415,8.09162741160107,0.0,0.0
2006,48245.0,5.5296314479875415,8.186185994226083,0.0,0.0
2007,48245.0,5.5296314479875415,8.173011311724972,0.0,0.0
2003,48249.0,3.671885877737365,5.62040086571715,0.0,0.0
2004,48249.0,3.671885877737365,5.762051382780177,0.0,0.0
2005,48249.0,3.671885877737365,5.739792912179234,0.0,0.0
2006,48249.0,3.671885877737365,5.786897381366708,0.0,0.0
2007,48249.0,3.671885877737365,5.869296913133774,0.0,0.0
2003,48271.0,1.217579807732153,2.6390573296152584,0.0,0.0
2004,48271.0,1.217579807732153,1.6094379124341003,0.0,0.0
2005,48271.0,1.217579807732153,1.6094379124341003,0.0,0.0
2006,48271.0,1.217579807732153,2.1972245773362196,0.0,0.0
2007,48271.0,1.217579807732153,2.302585092994046,0.0,0.0
2003,48277.0,3.8815431791741712,6.322565239927284,0.0,0.0
2004,48277.0,3.8815431791741712,6.240275845170769,0.0,0.0
2005,48277.0,3.8815431791741712,6.150602768446279,0.0,0.0
2006,48277.0,3.8815431791741712,6.376726947898627,0.0,0.0
2007,48277.0,3.8815431791741712,6.456769655572163,0.0,0.0
2003,48291.0,4.2506928255928464,6.26530121273771,0.0,0.0
2004,48291.0,4.2506928255928464,6.246106765481563,0.0,0.0
2005,48291.0,4.2506928255928464,6.19644412779452,0.0,0.0
2006,48291.0,4.2506928255928464,6.2766434893416445,0.0,0.0
2007,48291.0,4.2506928255928464,6.289715570908998,0.0,0.0
2003,48295.0,1.1174340429086975,3.58351893845611,0.0,0.0
2004,48295.0,1.1174340429086975,3.912023005428146,0.0,0.0
2005,48295.0,1.1174340429086975,4.04305126783455,0.0,0.0
2006,48295.0,1.1174340429086975,3.9889840465642745,0.0,0.0
2007,48295.0,1.1174340429086975,4.204692619390966,0.0,0.0
2003,48305.0,1.8794650496471605,3.784189633918261,0.0,0.0
2004,48305.0,1.8794650496471605,3.713572066704308,0.0,0.0
2005,48305.0,1.8794650496471605,3.8066624897703196,0.0,0.0
2006,48305.0,1.8794650496471605,3.871201010907891,0.0,0.0
2007,48305.0,1.8794650496471605,2.995732273553991,0.0,0.0
2003,48317.0,1.557302158013572,2.5649493574615367,0.0,0.0
2004,48317.0,1.557302158013572,1.0986122886681098,0.0,0.0
2005,48317.0,1.557302158013572,2.0794415416798357,0.0,0.0
2006,48317.0,1.557302158013572,1.3862943611198906,0.0,0.0
2007,48317.0,1.557302158013572,1.9459101490553132,0.0,0.0
2003,48323.0,3.8564468685392943,5.7899601708972535,0.0,0.0
2004,48323.0,3.8564468685392943,5.455321115357702,0.0,0.0
2005,48323.0,3.8564468685392943,5.501258210544727,0.0,0.0
2006,48323.0,3.8564468685392943,5.717027701406222,0.0,0.0
2007,48323.0,3.8564468685392943,5.916202062607435,0.0,0.0
2003,48341.0,3.00176404578571,5.749392985908253,0.0,0.0
2004,48341.0,3.00176404578571,5.594711379601839,0.0,0.0
2005,48341.0,3.00176404578571,5.58724865840025,0.0,0.0
2006,48341.0,3.00176404578571,5.6937321388027,0.0,0.0
2007,48341.0,3.00176404578571,5.697093486505405,0.0,0.0
2003,48351.0,2.712838717834007,3.332204510175204,0.0,0.0
2004,48351.0,2.712838717834007,3.4657359027997265,0.0,0.0
2005,48351.0,2.712838717834007,3.8066624897703196,0.0,0.0
2006,48351.0,2.712838717834007,3.6109179126442243,0.0,0.0
2007,48351.0,2.712838717834007,3.828641396489095,0.0,0.0
2003,48357.0,2.19789102187938,5.303304908059076,0.0,0.0
2004,48357.0,2.19789102187938,5.236441962829949,0.0,0.0
2005,48357.0,2.19789102187938,5.181783550292085,0.0,0.0
2006,48357.0,2.19789102187938,5.25227342804663,0.0,0.0
2007,48357.0,2.19789102187938,5.2574953720277815,0.0,0.0
2003,48363.0,3.2967993656158945,5.6131281063880705,0.0,0.0
2004,48363.0,3.2967993656158945,5.627621113690637,0.0,0.0
2005,48363.0,3.2967993656158945,5.673323267171493,0.0,0.0
2006,48363.0,3.2967993656158945,5.786897381366708,0.0,0.0
2007,48363.0,3.2967993656158945,5.7899601708972535,0.0,0.0
2003,48369.0,2.3041838143577427,4.762173934797756,0.0,0.0
2004,48369.0,2.3041838143577427,4.882801922586371,0.0,0.0
2005,48369.0,2.3041838143577427,4.875197323201151,0.0,0.0
2006,48369.0,2.3041838143577427,4.77912349311153,0.0,0.0
2007,48369.0,2.3041838143577427,4.795790545596741,0.0,0.0
2003,48383.0,1.201770380770736,3.4339872044851463,0.0,0.0
2004,48383.0,1.201770380770736,3.6109179126442243,0.0,0.0
2005,48383.0,1.201770380770736,3.295836866004329,0.0,0.0
2006,48383.0,1.201770380770736,3.6109179126442243,0.0,0.0
2007,48383.0,1.201770380770736,3.7612001156935624,0.0,0.0
2003,48385.0,1.114157500003572,3.091042453358316,0.0,0.0
2004,48385.0,1.114157500003572,2.70805020110221,0.0,0.0
2005,48385.0,1.114157500003572,2.3978952727983707,0.0,0.0
2006,48385.0,1.114157500003572,2.70805020110221,0.0,0.0
2007,48385.0,1.114157500003572,2.9444389791664403,0.0,0.0
2003,48397.0,3.7630588522881876,6.555356891810665,0.0,0.0
2004,48397.0,3.7630588522881876,6.6052979209482015,0.0,0.0
2005,48397.0,3.7630588522881876,6.688354713946762,0.0,0.0
2006,48397.0,3.7630588522881876,6.78332520060396,0.0,0.0
2007,48397.0,3.7630588522881876,6.93828448401696,0.0,0.0
2003,48399.0,2.441912158215145,4.867534450455582,0.0,0.0
2004,48399.0,2.441912158215145,4.7535901911063645,0.0,0.0
2005,48399.0,2.441912158215145,4.653960350157523,0.0,0.0
2006,48399.0,2.441912158215145,4.624972813284271,0.0,0.0
2007,48399.0,2.441912158215145,4.624972813284271,0.0,0.0
2003,48409.0,4.206750202606564,6.1224928095143865,0.0,0.0
2004,48409.0,4.206750202606564,6.139884552226255,0.0,0.0
2005,48409.0,4.206750202606564,6.19644412779452,0.0,0.0
2006,48409.0,4.206750202606564,6.306275286948016,0.0,0.0
2007,48409.0,4.206750202606564,6.38856140554563,0.0,0.0
2003,48415.0,2.7949004540009397,5.198497031265826,0.0,0.0
2004,48415.0,2.7949004540009397,5.030437921392435,0.0,0.0
2005,48415.0,2.7949004540009397,4.969813299576001,0.0,0.0
2006,48415.0,2.7949004540009397,5.075173815233827,0.0,0.0
2007,48415.0,2.7949004540009397,5.198497031265826,0.0,0.0
2003,48417.0,1.1945283454979363,3.58351893845611,0.0,0.0
2004,48417.0,1.1945283454979363,3.5553480614894135,0.0,0.0
2005,48417.0,1.1945283454979363,3.6635616461296463,0.0,0.0
2006,48417.0,1.1945283454979363,4.1588830833596715,0.0,0.0
2007,48417.0,1.1945283454979363,3.9318256327243257,0.0,0.0
2003,48447.0,0.6151856390902335,2.5649493574615367,0.0,0.0
2004,48447.0,0.6151856390902335,2.1972245773362196,0.0,0.0
2005,48447.0,0.6151856390902335,2.4849066497880004,0.0,0.0
2006,48447.0,0.6151856390902335,2.4849066497880004,0.0,0.0
2007,48447.0,0.6151856390902335,2.4849066497880004,0.0,0.0
2003,48461.0,1.2249512107111278,2.772588722239781,0.0,0.0
2004,48461.0,1.2249512107111278,2.302585092994046,0.0,0.0
2005,48461.0,1.2249512107111278,2.772588722239781,0.0,0.0
2006,48461.0,1.2249512107111278,2.833213344056216,0.0,0.0
2007,48461.0,1.2249512107111278,2.5649493574615367,0.0,0.0
2003,48465.0,3.8034573588213716,6.0112671744041615,0.0,0.0
2004,48465.0,3.8034573588213716,5.823045895483019,0.0,0.0
2005,48465.0,3.8034573588213716,5.783825182329737,0.0,0.0
2006,48465.0,3.8034573588213716,5.805134968916488,0.0,0.0
2007,48465.0,3.8034573588213716,5.926926025970411,0.0,0.0
2003,48477.0,3.413554055871527,6.324358962381311,0.0,0.0
2004,48477.0,3.413554055871527,6.324358962381311,0.0,0.0
2005,48477.0,3.413554055871527,6.2324480165505225,0.0,0.0
2006,48477.0,3.413554055871527,6.220590170099739,0.0,0.0
2007,48477.0,3.413554055871527,6.396929655216146,0.0,0.0
2003,48493.0,3.4784053059003894,5.552959584921617,0.0,0.0
2004,48493.0,3.4784053059003894,5.5093883366279774,0.0,0.0
2005,48493.0,3.4784053059003894,5.4680601411351315,0.0,0.0
2006,48493.0,3.4784053059003894,5.733341276897746,0.0,0.0
2007,48493.0,3.4784053059003894,5.69035945432406,0.0,0.0
2003,48503.0,2.8872000667305295,5.480638923341991,0.0,0.0
2004,48503.0,2.8872000667305295,5.497168225293202,0.0,0.0
2005,48503.0,2.8872000667305295,5.5134287461649825,0.0,0.0
2006,48503.0,2.8872000667305295,5.545177444479562,0.0,0.0
2007,48503.0,2.8872000667305295,5.5134287461649825,0.0,0.0
2003,48505.0,2.4999594524142927,3.871201010907891,0.0,0.0
2004,48505.0,2.4999594524142927,4.127134385045092,0.0,0.0
2005,48505.0,2.4999594524142927,4.2626798770413155,0.0,0.0
2006,48505.0,2.4999594524142927,4.394449154672439,0.0,0.0
2007,48505.0,2.4999594524142927,4.330733340286331,0.0,0.0
2003,48507.0,2.451005098112319,3.4011973816621555,0.0,0.0
2004,48507.0,2.451005098112319,3.4339872044851463,0.0,0.0
2005,48507.0,2.451005098112319,3.332204510175204,0.0,0.0
2006,48507.0,2.451005098112319,3.4011973816621555,0.0,0.0
2007,48507.0,2.451005098112319,3.5553480614894135,0.0,0.0
2003,49003.0,3.755252229478197,6.844815479208263,0.0,0.0
2004,49003.0,3.755252229478197,6.792344427470809,0.0,0.0
2005,49003.0,3.755252229478197,6.796823718274855,0.0,0.0
2006,49003.0,3.755252229478197,6.826545223556594,0.0,0.0
2007,49003.0,3.755252229478197,6.930494765951626,0.0,0.0
2003,49011.0,5.476438447013875,8.522578663692576,0.0,0.0
2004,49011.0,5.476438447013875,8.494129251817686,0.0,0.0
2005,49011.0,5.476438447013875,8.51959031601596,0.0,0.0
2006,49011.0,5.476438447013875,8.591929537530255,0.0,0.0
2007,49011.0,5.476438447013875,8.690978417187905,0.0,0.0
2003,49023.0,2.108757596013889,5.293304824724492,0.0,0.0
2004,49023.0,2.108757596013889,5.220355825078324,0.0,0.0
2005,49023.0,2.108757596013889,5.278114659230517,0.0,0.0
2006,49023.0,2.108757596013889,5.4638318050256105,0.0,0.0
2007,49023.0,2.108757596013889,5.488937726156687,0.0,0.0
2003,49037.0,2.668130577100966,5.017279836814924,0.0,0.0
2004,49037.0,2.668130577100966,5.1298987149230735,0.0,0.0
2005,49037.0,2.668130577100966,5.075173815233827,0.0,0.0
2006,49037.0,2.668130577100966,5.236441962829949,0.0,0.0
2007,49037.0,2.668130577100966,5.0106352940962555,0.0,0.0
2003,49053.0,4.503735288332737,7.841099765422119,0.0,0.0
2004,49053.0,4.503735288332737,7.827639546366422,0.0,0.0
2005,49053.0,4.503735288332737,7.928406026180535,0.0,0.0
2006,49053.0,4.503735288332737,8.061802274538348,0.0,0.0
2007,49053.0,4.503735288332737,8.089789175789319,0.0,0.0
2003,51003.0,4.372430741000435,7.080867896690782,0.0,0.0
2004,51003.0,4.372430741000435,7.1204443723924875,0.0,0.0
2005,51003.0,4.372430741000435,7.069874128458572,0.0,0.0
2006,51003.0,4.372430741000435,7.1891677384203225,0.0,0.0
2007,51003.0,4.372430741000435,7.27931883541462,0.0,0.0
2003,51015.0,4.18380432834825,6.4692503167957724,0.0,0.0
2004,51015.0,4.18380432834825,6.393590753950631,0.0,0.0
2005,51015.0,4.18380432834825,6.464588303689961,0.0,0.0
2006,51015.0,4.18380432834825,6.4967749901858625,0.0,0.0
2007,51015.0,4.18380432834825,6.484635235635252,0.0,0.0
2003,51017.0,1.6189921252389121,2.8903717578961645,0.0,0.0
2004,51017.0,1.6189921252389121,2.3978952727983707,0.0,0.0
2005,51017.0,1.6189921252389121,2.772588722239781,0.0,0.0
2006,51017.0,1.6189921252389121,2.5649493574615367,0.0,0.0
2007,51017.0,1.6189921252389121,2.302585092994046,0.0,0.0
2003,51019.0,4.100508857189945,5.805134968916488,0.0,0.0
2004,51019.0,4.100508857189945,5.823045895483019,0.0,0.0
2005,51019.0,4.100508857189945,5.8971538676367405,0.0,0.0
2006,51019.0,4.100508857189945,5.945420608606575,0.0,0.0
2007,51019.0,4.100508857189945,5.883322388488279,0.0,0.0
2003,51023.0,3.4175955274717915,5.564520407322694,0.0,0.0
2004,51023.0,3.4175955274717915,5.5093883366279774,0.0,0.0
2005,51023.0,3.4175955274717915,5.655991810819852,0.0,0.0
2006,51023.0,3.4175955274717915,5.8944028342648505,0.0,0.0
2007,51023.0,3.4175955274717915,5.983936280687191,0.0,0.0
2003,51025.0,2.913382740536966,4.6443908991413725,0.0,0.0
2004,51025.0,2.913382740536966,4.543294782270004,0.0,0.0
2005,51025.0,2.913382740536966,4.564348191467836,0.0,0.0
2006,51025.0,2.913382740536966,4.543294782270004,0.0,0.0
2007,51025.0,2.913382740536966,4.61512051684126,0.0,0.0
2003,51041.0,5.560308484481942,8.498010371999463,0.0,0.0
2004,51041.0,5.560308484481942,8.508757712595136,0.0,0.0
2005,51041.0,5.560308484481942,8.531293315795018,0.0,0.0
2006,51041.0,5.560308484481942,8.573951525234847,0.0,0.0
2007,51041.0,5.560308484481942,8.562548893137034,0.0,0.0
2003,51047.0,3.5340368683082666,6.045005314036012,0.0,0.0
2004,51047.0,3.5340368683082666,6.137727054086234,0.0,0.0
2005,51047.0,3.5340368683082666,6.1779441140506,0.0,0.0
2006,51047.0,3.5340368683082666,6.240275845170769,0.0,0.0
2007,51047.0,3.5340368683082666,6.282266746896006,0.0,0.0
2003,51053.0,3.2000191500178956,5.459585514144159,0.0,0.0
2004,51053.0,3.2000191500178956,5.424950017481403,0.0,0.0
2005,51053.0,3.2000191500178956,5.262690188904886,0.0,0.0
2006,51053.0,3.2000191500178956,5.3981627015177525,0.0,0.0
2007,51053.0,3.2000191500178956,5.4680601411351315,0.0,0.0
2003,51059.0,6.8770372751259385,9.394992544108419,0.0,0.0
2004,51059.0,6.8770372751259385,9.386811515091962,0.0,0.0
2005,51059.0,6.8770372751259385,9.452972775874239,0.0,0.0
2006,51059.0,6.8770372751259385,9.492205559106399,0.0,0.0
2007,51059.0,6.8770372751259385,9.475393326367602,0.0,0.0
2003,51061.0,4.009857269776501,6.71174039505618,0.0,0.0
2004,51061.0,4.009857269776501,6.77078942390898,0.0,0.0
2005,51061.0,4.009857269776501,6.747586526829315,0.0,0.0
2006,51061.0,4.009857269776501,6.760414691083428,0.0,0.0
2007,51061.0,4.009857269776501,6.866933284461882,0.0,0.0
2003,51077.0,2.885749982817761,4.060443010546419,0.0,0.0
2004,51077.0,2.885749982817761,4.2626798770413155,0.0,0.0
2005,51077.0,2.885749982817761,4.07753744390572,0.0,0.0
2006,51077.0,2.885749982817761,4.2626798770413155,0.0,0.0
2007,51077.0,2.885749982817761,4.143134726391533,0.0,0.0
2003,51079.0,2.7241859830116137,5.308267697401205,0.0,0.0
2004,51079.0,2.7241859830116137,4.90527477843843,0.0,0.0
2005,51079.0,2.7241859830116137,4.8283137373023015,0.0,0.0
2006,51079.0,2.7241859830116137,4.787491742782046,0.0,0.0
2007,51079.0,2.7241859830116137,4.709530201312334,0.0,0.0
2003,51089.0,4.059235385108533,6.159095388491933,0.0,0.0
2004,51089.0,4.059235385108533,5.963579343618446,0.0,0.0
2005,51089.0,4.059235385108533,6.066108090103747,0.0,0.0
2006,51089.0,4.059235385108533,5.981414211254481,0.0,0.0
2007,51089.0,4.059235385108533,6.059123195581797,0.0,0.0
2003,51109.0,3.2436464831934124,5.459585514144159,0.0,0.0
2004,51109.0,3.2436464831934124,5.402677381872279,0.0,0.0
2005,51109.0,3.2436464831934124,5.556828061699537,0.0,0.0
2006,51109.0,3.2436464831934124,5.529429087511423,0.0,0.0
2007,51109.0,3.2436464831934124,5.71042701737487,0.0,0.0
2003,51111.0,2.5761175298413845,4.394449154672439,0.0,0.0
2004,51111.0,2.5761175298413845,4.356708826689592,0.0,0.0
2005,51111.0,2.5761175298413845,4.382026634673881,0.0,0.0
2006,51111.0,2.5761175298413845,4.382026634673881,0.0,0.0
2007,51111.0,2.5761175298413845,4.204692619390966,0.0,0.0
2003,51121.0,4.4263903498904,6.968850378341948,0.0,0.0
2004,51121.0,4.4263903498904,6.899723107284872,0.0,0.0
2005,51121.0,4.4263903498904,6.957497370876951,0.0,0.0
2006,51121.0,4.4263903498904,7.005789019253503,0.0,0.0
2007,51121.0,4.4263903498904,7.057036981697891,0.0,0.0
2003,51149.0,3.497930790619463,5.978885764901122,0.0,0.0
2004,51149.0,3.497930790619463,5.8664680569332965,0.0,0.0
2005,51149.0,3.497930790619463,5.780743515792329,0.0,0.0
2006,51149.0,3.497930790619463,5.713732805509369,0.0,0.0
2007,51149.0,3.497930790619463,5.730099782973574,0.0,0.0
2003,51185.0,3.7976890149712115,6.214608098422191,0.0,0.0
2004,51185.0,3.7976890149712115,6.025865973825314,0.0,0.0
2005,51185.0,3.7976890149712115,6.194405391104672,0.0,0.0
2006,51185.0,3.7976890149712115,6.26530121273771,0.0,0.0
2007,51185.0,3.7976890149712115,6.148468295917647,0.0,0.0
2003,51515.0,1.840390890639792,5.075173815233827,0.0,0.0
2004,51515.0,1.840390890639792,5.117993812416755,0.0,0.0
2005,51515.0,1.840390890639792,5.0369526024136295,0.0,0.0
2006,51515.0,1.840390890639792,5.209486152841421,0.0,0.0
2007,51515.0,1.840390890639792,5.214935757608986,0.0,0.0
2003,51520.0,2.8545718537649774,6.102558594613569,0.0,0.0
2004,51520.0,2.8545718537649774,6.163314804034641,0.0,0.0
2005,51520.0,2.8545718537649774,6.202535517187923,0.0,0.0
2006,51520.0,2.8545718537649774,6.22455842927536,0.0,0.0
2007,51520.0,2.8545718537649774,6.289715570908998,0.0,0.0
2003,51630.0,2.9590164206173317,6.818924065275521,0.0,0.0
2004,51630.0,2.9590164206173317,6.920671504248683,0.0,0.0
2005,51630.0,2.9590164206173317,7.02197642307216,0.0,0.0
2006,51630.0,2.9590164206173317,6.9930151229329605,0.0,0.0
2007,51630.0,2.9590164206173317,7.003065458786462,0.0,0.0
2003,51650.0,4.9865953018362354,7.62657020629066,0.0,0.0
2004,51650.0,4.9865953018362354,7.627544390488503,0.0,0.0
2005,51650.0,4.9865953018362354,7.706162970199576,0.0,0.0
2006,51650.0,4.9865953018362354,7.652070746116482,0.0,0.0
2007,51650.0,4.9865953018362354,7.578145472419466,0.0,0.0
2003,51660.0,3.700511538343644,6.863803391452954,0.0,0.0
2004,51660.0,3.700511538343644,6.851184927493743,0.0,0.0
2005,51660.0,3.700511538343644,6.90975328164481,0.0,0.0
2006,51660.0,3.700511538343644,6.955592608396297,0.0,0.0
2007,51660.0,3.700511538343644,7.01571242048723,0.0,0.0
2003,51680.0,4.178517191555345,7.217443431696533,0.0,0.0
2004,51680.0,4.178517191555345,7.1785454837637,0.0,0.0
2005,51680.0,4.178517191555345,7.221105098182496,0.0,0.0
2006,51680.0,4.178517191555345,7.270312886079025,0.0,0.0
2007,51680.0,4.178517191555345,7.377133712833954,0.0,0.0
2003,51700.0,5.193789837194102,7.668561108015897,0.0,0.0
2004,51700.0,5.193789837194102,7.732369222284388,0.0,0.0
2005,51700.0,5.193789837194102,7.672292455628756,0.0,0.0
2006,51700.0,5.193789837194102,7.7306140660637395,0.0,0.0
2007,51700.0,5.193789837194102,7.781138509845015,0.0,0.0
2003,51710.0,5.457041856255768,7.983098940710892,0.0,0.0
2004,51710.0,5.457041856255768,7.959625305098115,0.0,0.0
2005,51710.0,5.457041856255768,7.953318346560431,0.0,0.0
2006,51710.0,5.457041856255768,8.008698182988528,0.0,0.0
2007,51710.0,5.457041856255768,8.014996894348302,0.0,0.0
2003,51735.0,2.4480697597360264,4.859812404361672,0.0,0.0
2004,51735.0,2.4480697597360264,4.919980925828125,0.0,0.0
2005,51735.0,2.4480697597360264,4.962844630259907,0.0,0.0
2006,51735.0,2.4480697597360264,4.997212273764115,0.0,0.0
2007,51735.0,2.4480697597360264,4.983606621708336,0.0,0.0
2003,51770.0,4.552939610384439,7.668561108015897,0.0,0.0
2004,51770.0,4.552939610384439,7.594381242551817,0.0,0.0
2005,51770.0,4.552939610384439,7.608374474380783,0.0,0.0
2006,51770.0,4.552939610384439,7.661527081358517,0.0,0.0
2007,51770.0,4.552939610384439,7.7354333524996886,0.0,0.0
2003,51790.0,3.1719099955874563,6.212606095751519,0.0,0.0
2004,51790.0,3.1719099955874563,6.192362489474872,0.0,0.0
2005,51790.0,3.1719099955874563,6.1779441140506,0.0,0.0
2006,51790.0,3.1719099955874563,6.198478716492308,0.0,0.0
2007,51790.0,3.1719099955874563,6.311734809152915,0.0,0.0
2003,51800.0,4.1538234298736265,6.608000625296087,0.0,0.0
2004,51800.0,4.1538234298736265,6.704414354964107,0.0,0.0
2005,51800.0,4.1538234298736265,6.716594773520978,0.0,0.0
2006,51800.0,4.1538234298736265,6.779921907472252,0.0,0.0
2007,51800.0,4.1538234298736265,6.831953565565855,0.0,0.0
2003,51830.0,2.484739969230901,6.45833828334479,0.0,0.0
2004,51830.0,2.484739969230901,6.428105272684596,0.0,0.0
2005,51830.0,2.484739969230901,6.354370040797351,0.0,0.0
2006,51830.0,2.484739969230901,6.42648845745769,0.0,0.0
2007,51830.0,2.484739969230901,6.3561076606958915,0.0,0.0
2003,51840.0,3.160610916736225,6.9650803456014065,0.0,0.0
2004,51840.0,3.160610916736225,7.029087564149662,0.0,0.0
2005,51840.0,3.160610916736225,7.00669522683704,0.0,0.0
2006,51840.0,3.160610916736225,6.98933526597456,0.0,0.0
2007,51840.0,3.160610916736225,7.022868086082641,0.0,0.0
2003,54005.0,3.240050060099607,5.043425116919247,2007.0,1.0
2004,54005.0,3.240050060099607,4.795790545596741,2007.0,1.0
2005,54005.0,3.240050060099607,4.727387818712341,2007.0,1.0
2006,54005.0,3.240050060099607,4.3694478524670215,2007.0,1.0
2007,54005.0,3.240050060099607,4.418840607796598,2007.0,1.0
2003,54017.0,2.0018853234609613,3.367295829986474,2007.0,1.0
2004,54017.0,2.0018853234609613,3.1780538303479458,2007.0,1.0
2005,54017.0,2.0018853234609613,2.4849066497880004,2007.0,1.0
2006,54017.0,2.0018853234609613,2.1972245773362196,2007.0,1.0
2007,54017.0,2.0018853234609613,2.0794415416798357,2007.0,1.0
2003,54021.0,1.9685099809725544,2.772588722239781,2007.0,1.0
2004,54021.0,1.9685099809725544,2.9444389791664403,2007.0,1.0
2005,54021.0,1.9685099809725544,3.5263605246161616,2007.0,1.0
2006,54021.0,1.9685099809725544,3.4657359027997265,2007.0,1.0
2007,54021.0,1.9685099809725544,3.091042453358316,2007.0,1.0
2003,54027.0,3.0058311082314053,4.897839799950911,2007.0,1.0
2004,54027.0,3.0058311082314053,4.727387818712341,2007.0,1.0
2005,54027.0,3.0058311082314053,4.804021044733257,2007.0,1.0
2006,54027.0,3.0058311082314053,4.962844630259907,2007.0,1.0
2007,54027.0,3.0058311082314053,4.859812404361672,2007.0,1.0
2003,54029.0,3.486365394032034,5.783825182329737,2007.0,1.0
2004,54029.0,3.486365394032034,5.733341276897746,2007.0,1.0
2005,54029.0,3.486365394032034,5.673323267171493,2007.0,1.0
2006,54029.0,3.486365394032034,5.659482215759621,2007.0,1.0
2007,54029.0,3.486365394032034,5.60947179518496,2007.0,1.0
2003,54037.0,3.7421832261362473,6.171700597410915,2007.0,1.0
2004,54037.0,3.7421832261362473,6.324358962381311,2007.0,1.0
2005,54037.0,3.7421832261362473,6.366470447731438,2007.0,1.0
2006,54037.0,3.7421832261362473,6.304448802421981,2007.0,1.0
2007,54037.0,3.7421832261362473,6.278521424165844,2007.0,1.0
2003,54047.0,3.307948409442525,4.07753744390572,2007.0,1.0
2004,54047.0,3.307948409442525,3.7376696182833684,2007.0,1.0
2005,54047.0,3.307948409442525,3.8066624897703196,2007.0,1.0
2006,54047.0,3.307948409442525,4.189654742026425,2007.0,1.0
2007,54047.0,3.307948409442525,4.060443010546419,2007.0,1.0
2003,54051.0,3.5700677645745085,5.214935757608986,2007.0,1.0
2004,54051.0,3.5700677645745085,5.187385805840755,2007.0,1.0
2005,54051.0,3.5700677645745085,5.375278407684165,2007.0,1.0
2006,54051.0,3.5700677645745085,5.337538079701318,2007.0,1.0
2007,54051.0,3.5700677645745085,5.424950017481403,2007.0,1.0
2003,54085.0,2.3363099623956667,3.713572066704308,2007.0,1.0
2004,54085.0,2.3363099623956667,3.5263605246161616,2007.0,1.0
2005,54085.0,2.3363099623956667,3.6635616461296463,2007.0,1.0
2006,54085.0,2.3363099623956667,4.204692619390966,2007.0,1.0
2007,54085.0,2.3363099623956667,4.2626798770413155,2007.0,1.0
2003,54087.0,2.7373500701470723,3.9318256327243257,2007.0,1.0
2004,54087.0,2.7373500701470723,3.828641396489095,2007.0,1.0
2005,54087.0,2.7373500701470723,4.02535169073515,2007.0,1.0
2006,54087.0,2.7373500701470723,4.143134726391533,2007.0,1.0
2007,54087.0,2.7373500701470723,4.382026634673881,2007.0,1.0
2003,54099.0,3.758941753558908,5.231108616854587,2007.0,1.0
2004,54099.0,3.758941753558908,5.278114659230517,2007.0,1.0
2005,54099.0,3.758941753558908,5.153291594497779,2007.0,1.0
2006,54099.0,3.758941753558908,5.056245805348308,2007.0,1.0
2007,54099.0,3.758941753558908,5.14166355650266,2007.0,1.0
2003,55001.0,2.9254707405133247,5.081404364984463,2006.0,1.0
2004,55001.0,2.9254707405133247,4.736198448394496,2006.0,1.0
2005,55001.0,2.9254707405133247,4.59511985013459,2006.0,1.0
2006,55001.0,2.9254707405133247,4.8283137373023015,2006.0,1.0
2007,55001.0,2.9254707405133247,4.795790545596741,2006.0,1.0
2003,55051.0,1.9258532037087537,4.762173934797756,2006.0,1.0
2004,55051.0,1.9258532037087537,4.700480365792417,2006.0,1.0
2005,55051.0,1.9258532037087537,4.6443908991413725,2006.0,1.0
2006,55051.0,1.9258532037087537,4.634728988229636,2006.0,1.0
2007,55051.0,1.9258532037087537,4.418840607796598,2006.0,1.0
2003,55059.0,5.007811310405154,8.002359546252707,2006.0,1.0
2004,55059.0,5.007811310405154,7.91644286012226,2006.0,1.0
2005,55059.0,5.007811310405154,7.950502434808851,2006.0,1.0
2006,55059.0,5.007811310405154,7.9208096792886,2006.0,1.0
2007,55059.0,5.007811310405154,7.912056888179006,2006.0,1.0
2003,55069.0,3.389158538050399,6.595780513961311,2006.0,1.0
2004,55069.0,3.389158538050399,6.555356891810665,2006.0,1.0
2005,55069.0,3.389158538050399,6.536691597591305,2006.0,1.0
2006,55069.0,3.389158538050399,6.415096959171596,2006.0,1.0
2007,55069.0,3.389158538050399,6.452048954437226,2006.0,1.0
2003,55081.0,3.7111056128721023,6.658011045870748,2006.0,1.0
2004,55081.0,3.7111056128721023,6.687108607866515,2006.0,1.0
2005,55081.0,3.7111056128721023,6.6240652277998935,2006.0,1.0
2006,55081.0,3.7111056128721023,6.682108597449809,2006.0,1.0
2007,55081.0,3.7111056128721023,6.71901315438526,2006.0,1.0
2003,55085.0,3.604845458503927,6.725033642166843,2006.0,1.0
2004,55085.0,3.604845458503927,6.598509028614515,2006.0,1.0
2005,55085.0,3.604845458503927,6.634633357861686,2006.0,1.0
2006,55085.0,3.604845458503927,6.584791392385716,2006.0,1.0
2007,55085.0,3.604845458503927,6.565264970035361,2006.0,1.0
2003,55103.0,2.8861405969238967,5.6937321388027,2006.0,1.0
2004,55103.0,2.8861405969238967,5.54907608489522,2006.0,1.0
2005,55103.0,2.8861405969238967,5.480638923341991,2006.0,1.0
2006,55103.0,2.8861405969238967,5.53338948872752,2006.0,1.0
2007,55103.0,2.8861405969238967,5.556828061699537,2006.0,1.0
2003,55109.0,4.145592022225938,7.457609289715606,2006.0,1.0
2004,55109.0,4.145592022225938,7.377133712833954,2006.0,1.0
2005,55109.0,4.145592022225938,7.357556200910353,2006.0,1.0
2006,55109.0,4.145592022225938,7.356279876550748,2006.0,1.0
2007,55109.0,4.145592022225938,7.311218384419629,2006.0,1.0
2003,55123.0,3.334202512837877,6.042632833682381,2006.0,1.0
2004,55123.0,3.334202512837877,6.018593214496234,2006.0,1.0
2005,55123.0,3.334202512837877,5.91350300563827,2006.0,1.0
2006,55123.0,3.334202512837877,5.8944028342648505,2006.0,1.0
2007,55123.0,3.334202512837877,5.910796644040527,2006.0,1.0
2003,55131.0,4.766378757341499,8.087025470667701,2006.0,1.0
2004,55131.0,4.766378757341499,8.0925452638913,2006.0,1.0
2005,55131.0,4.766378757341499,8.121183242078828,2006.0,1.0
2006,55131.0,4.766378757341499,8.073402968986406,2006.0,1.0
2007,55131.0,4.766378757341499,8.118207049405783,2006.0,1.0
2003,55137.0,3.142167551783537,5.955837369464831,2006.0,1.0
2004,55137.0,3.142167551783537,5.924255797414532,2006.0,1.0
2005,55137.0,3.142167551783537,5.942799375126701,2006.0,1.0
2006,55137.0,3.142167551783537,5.937536205082426,2006.0,1.0
2007,55137.0,3.142167551783537,5.963579343618446,2006.0,1.0

